Robust M-Estimation Based Bayesian Cluster Enumeration for Real Elliptically Symmetric Distributions

Robustly determining the optimal number of clusters in a data set is an essential factor in a wide range of applications. Cluster enumeration becomes challenging when the true underlying structure in the observed data is corrupted by heavy-tailed noise and outliers. Recently, Bayesian cluster enumeration criteria have been derived by formulating cluster enumeration as maximization of the posterior probability of candidate models. This article generalizes robust Bayesian cluster enumeration so that it can be used with any arbitrary Real Elliptically Symmetric (RES) distributed mixture model. Our framework also covers the case of M-estimators that allow for mixture models, which are decoupled from a specific probability distribution. Examples of Huber's and Tukey's M-estimators are discussed. We derive a robust criterion for data sets with finite sample size, and also provide an asymptotic approximation to reduce the computational cost at large sample sizes. The algorithms are applied to simulated and real-world data sets, including radar-based person identification, and show a significant robustness improvement in comparison to existing methods.

==> Final IEEE/figures/bic_radar_EM_Gaus_BIC_Gaus.csv <==
x	RES	aRES	Schwarz
1	601.385090479986	619.465057324803	619.465057324803
2	696.887963589318	773.085989117453	754.256102603719
3	780.474337267357	906.994857425885	872.214711649898
4	799.364544408892	989.962417834917	933.869990361592
5	797.928769921722	1055.51111249193	971.450385471887
6	746.273234347883	1070.8407289658	952.851898740997
7	660.566673920886	1057.15208363878	912.620613814802
8	582.803966592097	1059.40816251465	883.780589873939


==> Final IEEE/figures/bic_radar_EM_Huber_BIC_Huber.csv <==
x	RES	aRES	Schwarz
1	608.011270592232	626.413788573914	626.413788573914
2	701.139097531793	776.726399906079	758.112215321698
3	811.213719714507	941.52080772785	907.019414761785
4	807.236354320928	1002.63089898526	945.744162341259
5	789.31870763647	1047.32610391831	963.523848147643
6	731.935197934055	1068.26846246779	956.241844554425
7	655.97865860326	1056.88227657095	912.520770044
8	578.208471158639	1054.65730732836	880.442569917019


==> Final IEEE/figures/bic_radar_EM_Huber_BIC_Tukey.csv <==
x	RES	aRES	Schwarz
1	754.285665788674	770.511938582647	770.511938582647
2	861.785699505106	932.923978265529	914.687403220505
3	973.812413660949	1098.25570580799	1063.83284270998
4	982.274031088474	1169.81190666405	1113.4951845152
5	951.584478288505	1199.61463604523	1115.81238027457
6	890.45748965708	1216.07174303283	1103.6306147762
7	802.32512085333	1188.47901534319	1046.13062559388
8	729.493197704881	1179.36998982125	1004.64140207109


==> Final IEEE/figures/bic_radar_EM_t_BIC_Tukey.csv <==
x	RES	aRES	Schwarz
1	800.224272209794	819.192754589309	819.192754589309
2	914.227361589848	984.640730845445	968.463363692957
3	1011.88517546317	1146.40875714594	1111.73907939022
4	1027.67623785544	1228.47733021256	1172.1248915485
5	985.954525485901	1253.40338990346	1169.1967244372
6	950.23083669528	1303.33682838979	1191.82081797418
7	862.196569699202	1294.11849564966	1150.7706960236
8	787.933035066882	1289.67012677852	1114.524255477


==> Final IEEE/figures/bic_radar_EM_t_BIC_t.csv <==
x	RES	aRES	Schwarz
1	564.582701048413	584.150326943205	584.150326943205
2	680.39312456146	752.960360721618	736.916921365299
3	762.578245424603	900.335657757258	865.794014388572
4	766.95920392954	972.045460717558	915.693022053504
5	732.874589107502	1005.92253522927	921.71586976302
6	681.464123135743	1038.65516950805	926.547443258242
7	600.137643173621	1038.56051275479	895.687717956774
8	524.899232890235	1042.52572836465	865.444280867836


==> Final IEEE/figures/data_31_Nk_250_eps_00013333.csv <==
x	y	label
-0.45763676903065	5.40426743677376	1
0.553094083429577	5.30839364032937	1
1.51979638429015	5.55698496745605	1
5.31076899685989	0.163226331759721	2
3.71040837080729	-0.295278891760869	2
-5.57998263915421	-0.00860286796418727	3
-4.68925886442241	0.674869580835044	3
-6.3351451669782	0.0672350934648123	3
5.50968010552678	0.19061210192863	2
-3.05185966455839	3.06493954394402	1
0.501436825415347	5.19801587619162	1
5.51140892301105	-0.346967161589908	2
-6.53194706828762	0.869289352002536	3
6.20389732373836	0.502628345873326	2
-4.78474853254614	-0.0186038437983446	3
-2.51674534453541	-1.03713836936465	3
0.875525525006875	5.29444118371287	1
0.949746672502087	4.8061766939741	1
-3.95367071629696	0.153659371929864	3
-4.39322960106373	0.0142553430410571	3
-5.09932149901136	0.666397824374178	3
-3.82443294180083	0.878838500817576	3
-3.78412642277606	-0.639421371103123	3
5.98550279610968	-0.219428225053523	2
-0.80013349813935	4.30663585950738	1
-1.3330285504732	4.9679838169319	1
-5.13544757015833	-0.501318630449123	3
-6.13573854561561	0.191128381005085	3
-0.8411037234279	5.9749012663759	1
-4.54675615423658	-0.904151639575382	3
-4.08098345378999	0.190960085450866	3
0.724108817221031	4.40489301206431	1
3.56921043400107	-0.256232568424183	2
2.49006693089769	6.12109076442121	1
1.64226134429654	5.61255168654983	1
-4.47275473749657	0.408015306588688	3
3.26357628926959	5.71436541559411	1
1.02458261554305	5.47270471016699	1
-0.399069781102046	6.41098275219639	1
-4.62128163344753	-0.0452968647029268	3
0.232608086401281	5.24676143022407	1
-2.37096159067151	3.50610860903101	1
-0.818786716917701	4.48360710670342	1
0.557664947477267	5.42728343295208	1
3.27906387467771	5.23025691860588	1
-7.56860881805993	0.251066663815491	3
-5.10373723394346	0.124455738297293	3
5.50336895754055	0.0271608882332926	2
-1.80404982031073	5.71407883462007	1
7.39338810273193	0.538501459140967	2
4.88687009808125	-0.20711613380205	2
-0.245973798325048	4.43961672128799	1
0.410490183957769	5.2381246177903	1
-1.26648558923746	4.42776311149101	1
2.30604477859734	5.12772100485916	1
-5.04546596747106	0.787236423340487	3
4.41831005382704	-0.744848645557608	2
5.86393471887782	-0.756982892432422	2
4.70193745615737	0.0601517156037067	2
5.28353999030578	-0.163613111585899	2
-7.74519572399572	0.951619148142966	3
-4.39256845364332	0.0772228005887832	3
5.44178393017324	0.00929053995111317	2
-5.03299003231633	-0.0496863613392437	3
-1.45528754624021	4.50564820131418	1
-4.15193396855923	-0.40152506932776	3
5.27236494322639	-0.00615369900750125	2
4.61979157130771	-0.210366499840931	2
5.53605230351398	0.400608704904728	2
3.39686194583592	-0.0445237005431848	2
4.03768880938077	0.0285879841027138	2
-6.48038633689944	-0.188294168765096	3
4.44514746703572	-0.0117139024537618	2
1.44531004214504	4.96969353621109	1
-0.563518981087368	4.10592114281775	1
6.43032408564689	-0.0422944281847477	2
3.47859796559185	-0.0128225347003364	2
4.33756773838675	0.271043601865622	2
6.11446157906594	-0.0768365839204596	2
-3.52727829255485	-0.82058136893523	3
-7.78814533406037	0.88598793603679	3
-0.500541596238414	4.25498428546592	1
3.7881452228117	-0.00264774500790563	2
-4.43964102102992	-0.164571072881138	3
-4.28603760623768	0.643433308840838	3
1.28292375586875	6.02364642180094	1
0.778717327552881	5.22542373429906	1
4.19693267442324	-0.0757903347904591	2
-0.951689077210236	4.87210116993947	1
-3.29984686917069	-1.30634202252314	3
-4.15900013152563	0.0285116129098732	3
-0.359167234464889	4.75439064431006	1
-4.10225755998029	0.177869736441009	3
-6.72669050436347	0.17538036672898	3
0.587160806619522	4.87711184876514	1
5.86952813809639	0.148205143483268	2
-0.775927869192005	4.71815862403434	1
-1.84294206835922	4.59174417416499	1
6.73049314199327	-0.0352901000120232	2
-6.20941331168893	-0.570535028432973	3
-0.889075534554408	5.48495423733884	1
-4.56986619832429	-0.967996032129631	3
-6.27864047033999	0.0914937293555435	3
-4.0191232456815	0.320240028055374	3
4.57518028370511	0.284315981440369	2
4.70769163346261	0.427710263547022	2
0.48823643222172	4.04035842149902	1
-5.98319135700048	-0.932403433099792	3
-5.32699718619572	0.685166060289613	3
6.7823742041252	0.000552354953316505	2
-0.539355348063385	4.86323125983695	1
0.789672625621512	5.33135262299788	1
5.32694822230652	0.276383994094025	2
3.84489672172751	-0.0352503595133597	2
-5.11694066477582	0.0617048905276456	3
-2.1415001848471	0.345129765581394	3
-5.35444864412531	0.61239666063288	3
0.837023270505275	5.85163966148785	1
-6.01329125823	0.72444826772161	3
3.87616492768913	0.319349186336245	2
-4.5442517019897	-0.10063197213959	3
0.0552186751260715	4.98364085673937	1
-5.26889798835867	0.259019966558947	3
-0.387112702962865	5.0541242928718	1
4.76362873476166	-0.0874726983258996	2
0.791680777660016	4.64570015756246	1
-6.15365246195879	-0.0620232221406702	3
-5.94418274359824	0.151241144151894	3
1.66202783138744	6.0093596886687	1
-8.00816838540499	0.209679771122077	3
3.92661720516556	0.167834596087345	2
4.63568139752285	-0.298505568810086	2
4.92325906623367	-0.217712324223477	2
-1.39963891892486	5.41454714988715	1
-1.78086801024153	3.68119253128801	1
6.02431461148193	-0.0129022330650468	2
0.336830228576335	4.79669749524898	1
1.12669690995695	5.32751029127759	1
0.498132224886979	5.42815849721095	1
-2.91371527796355	-1.77469941479116	3
4.40406003707827	-0.149452443300317	2
-2.98196241712676	-1.24877237848285	3
0.0153330024184649	5.62676925216222	1
-1.83599734574813	4.08465774118945	1
-4.20515335741284	-0.734617906425138	3
2.56412601624741	6.14053159055877	1
0.341748180070805	5.31246094411913	1
-0.0827664168541343	5.13487351522046	1
6.39322200246519	0.525128338069381	2
5.11264979809598	-0.249399400938699	2
0.9819880530919	4.10647249456737	1
-1.42305471987547	3.90746264597016	1
-3.34073142919375	-1.37349198187716	3
-3.11190548530353	3.70056803748459	1
0.283950548806212	4.14779663007038	1
-6.38350231006154	0.22131529280578	3
4.47959111261764	-0.223772616872359	2
0.281116178047543	5.41234992262625	1
-0.535605648300443	4.80181518706888	1
4.44250092177518	0.0348883290201365	2
-4.27164215870166	0.637635971649348	3
-4.14734947869832	-0.641188281798691	3
-3.51330506377868	-0.576335755486231	3
5.5323220738548	0.107700167114549	2
-4.09053351180645	-0.814238762162872	3
6.37088609838353	0.261596926956278	2
5.95967299790342	0.225044720808838	2
-1.26817924555086	4.94212019075945	1
4.37020252397944	0.132355374407259	2
-7.41575897189635	0.497936709011992	3
-0.197959202976731	4.2576124281703	1
4.41334995675318	-0.419489201383997	2
4.9802094773355	-0.33733401691067	2
5.26463551548756	-0.0943796444331786	2
1.59983737763223	4.47292620120558	1
-4.89153132045319	-0.777331903803406	3
0.435275413890121	5.97922895939928	1
4.71205920823819	0.0209987077193373	2
1.87031557430323	5.40642476456292	1
-2.43653055608578	4.27331906577395	1
-1.26680848234732	4.38999221334731	1
3.67588459105604	-0.149078494515492	2
4.34497057913712	0.0359536121349571	2
5.08307476820146	0.120355478868243	2
5.25308988991308	0.389245293266978	2
0.364540569408785	4.95021776584461	1
-5.61560463874145	0.542648372736235	3
-7.68431202247736	0.802661651288148	3
-4.95914658693666	-0.503904928474058	3
0.974993227839571	4.8492480331424	1
4.30147147384085	0.370141975031323	2
-3.94681338921683	0.131201250266148	3
-0.611081240334314	4.42834507277783	1
-3.24737366324823	-0.382769853031634	3
-5.22411100138757	-0.76866265291045	3
2.40446299192956	4.75236930989347	1
1.06895879994916	5.90040115213533	1
-0.262767927456404	5.45196820162326	1
-1.1936956305267	5.43884571038617	1
-3.34421195493752	-0.317442044725489	3
1.07098724792169	5.89732929992611	1
-1.32206509937528	3.29139794938568	1
0.0965120468677378	4.52298043711737	1
-3.80341928611671	-0.541142461982993	3
-5.35801894213622	-0.888051894883164	3
-4.42228709339925	0.520258329247229	3
-6.47556465506936	0.972676209626136	3
4.79176588655174	-0.000519984223783056	2
0.725873549066831	4.34365738802686	1
-4.45975621195628	0.330915006729594	3
6.79409769462845	-0.0183712610547712	2
2.32321514062396	5.92521216889889	1
-5.29827045530839	0.821723240079216	3
5.62179488995533	-0.475871829250531	2
-4.55338735958147	0.419900141645362	3
4.0646277417445	-0.23470975614227	2
5.4374227351669	-0.0868231600394265	2
-0.94356204808106	5.17363219244184	1
3.9900014905448	0.119585204907872	2
4.53851595509076	0.581442399804616	2
4.50733438084954	0.309401486391309	2
4.85024789270965	-0.371605610239263	2
5.083718950904	-0.18742565316634	2
-1.00552760379137	5.29799670549563	1
2.28053954665252	5.13048826414558	1
4.21175519569047	-0.39481510014356	2
-4.67337487345661	-0.915076813559563	3
-1.71718537107491	3.94009221329453	1
-6.11381588092813	0.892279344759968	3
-3.96898559124389	-1.09825470887739	3
-7.34537908020446	1.04523176070212	3
0.855792347131928	4.74374945583961	1
-1.24719053723982	5.97579584168405	1
4.59948115221269	-0.832688206234228	2
2.09804298390177	6.16827085935589	1
5.88158431462034	-0.154217501035461	2
4.48904700187357	0.125493439108805	2
5.25337552060103	-0.136354524059027	2
-4.25431974476001	0.133762690456103	3
-6.92858171043838	0.817185941572116	3
4.98365469567043	-0.566935141739066	2
6.33725140707842	-0.619631293298171	2
-5.66580205472833	0.708731171703477	3
-6.29238774787206	0.113366108053448	3
0.00939294463901058	5.28847065280922	1
0.462246436938741	4.05873378125848	1
4.02051213752821	0.316297829060859	2
-5.98627967257372	1.14322103386644	3
-5.76584069910446	0.259665169820018	3
0.741759158981214	5.35495083488841	1
-2.04454581951566	4.75145472529422	1
-1.10229556007691	3.92890419923992	1
-6.26428099106339	0.165053170499367	3
-0.777696932317408	4.61754166855262	1
4.87643800065431	0.0438875059512937	2
0.269456759949866	4.6931106994352	1
-6.60627065775261	0.331263640790531	3
3.29831277613746	0.0429906916742002	2
4.81425875653433	0.36623816414479	2
2.35312792343317	5.25502501900485	1
4.18384330421752	-0.143694014134604	2
-0.447926883537551	5.31864800748263	1
5.61718555644256	-0.111218051439799	2
4.85957381313197	-0.305145138042046	2
0.24824753877155	4.90708512421629	1
-5.59340952614834	0.538486050896748	3
-0.0905810274701687	5.31471625381166	1
4.00533115151687	0.0374759476494451	2
-0.665215470871212	4.51143542752174	1
-4.77367497904649	-0.134244410097509	3
-0.848857622751908	5.08798710234488	1
5.53606240371442	0.296002464610725	2
1.46202045277709	4.85331756171456	1
1.21260527923233	5.72546398782702	1
-2.35354097179158	-1.75311512513956	3
-5.22634667859952	0.529315359668365	3
4.87949598618196	-0.0144869502568703	2
-4.96839184396512	0.348199593836617	3
-5.60081030773117	-0.706464533055226	3
5.45715691032291	0.737027162079549	2
-2.97902040201248	-1.10086523389146	3
-5.28113841383771	0.122268400045656	3
-4.59456301472713	-0.72534905906402	3
6.2561324193201	0.0951314870277357	2
-4.88998090547259	0.97512752391603	3
-3.90867738884559	-1.84890560385912	3
-1.97085604475344	4.8072449314655	1
-0.706933081929225	4.50226338802007	1
5.06504924877721	-0.369261749732439	2
-1.18343701994761	5.63065763123105	1
5.85536366873528	0.0229266687601319	2
0.282778015430514	3.8214636348535	1
-2.77364389357513	3.78761622727346	1
5.61194361007888	0.204960966802069	2
5.42932425503058	0.252851886546491	2
-3.30533673177362	-0.819199228408965	3
-0.588847721163364	5.45298103858039	1
5.84721690745444	0.209317298402247	2
-6.25348044379349	0.305914286195677	3
1.2739582543999	5.46466656905837	1
3.04104353789085	0.0657336820972354	2
-5.6403470885628	0.428646134881547	3
5.4693840898906	0.525637685471567	2
-3.15947293833295	-0.344760491116335	3
-4.59521322626517	-0.906513249592372	3
6.71887536195279	0.288681863994693	2
6.16890836671725	0.134597549078769	2
-4.34273057254251	0.0294837734035144	3
-4.98339435834936	-0.0745411263323533	3
0.674721709230758	6.02584272584471	1
-1.93924659890489	4.70665964692706	1
0.736045995777867	5.54208622918113	1
1.56062560365202	5.38561547102634	1
-3.88972351030035	-0.645745221091181	3
-0.736404809284149	4.34593960494591	1
-0.736842190953334	4.29168457783847	1
4.8594991233321	-0.0875645245293688	2
-2.51015249116565	-1.63548071872761	3
2.72913135041658	0.189027071128212	2
4.95821751500584	-0.147849870712947	2
-5.73436609566741	-0.474331346953893	3
0.00798130396867959	6.06397765687723	1
-1.81790209831631	4.42876845901626	1
4.62950154713917	-0.248475883420809	2
-1.29354842908722	4.75886070953766	1
4.29738123851058	0.391680896764398	2
4.32164263353153	0.0287369249543245	2
4.82343354716938	-0.279580398941013	2
5.23293791274332	0.165102235110964	2
2.01977970552171	7.25884831346842	1
-0.316473826764148	3.56490021313193	1
-4.55624588585229	0.588283637023667	3
-1.56437737550806	3.41794371585053	1
3.7431315307441	-0.691675316718266	2
-5.63519489355976	0.522388626800169	3
-3.30083256824077	0.522931498314706	3
-5.96860137350302	0.357530362744516	3
3.39318195197532	-0.075288069379423	2
-1.17524444772865	4.83138054005764	1
4.91370311075992	0.370678627130635	2
-1.89444842906367	4.61039842020683	1
-4.71181459874909	-0.167546257141046	3
5.2799691413508	0.0688483862421869	2
-7.19232387401931	1.50000091101884	3
0.0685239124633232	3.81311756605659	1
3.89835252315778	4.99765304372126	1
5.37505748886972	0.0222604855579739	2
-1.34271522663355	4.73672155788538	1
4.87304683299878	0.389103435719504	2
2.54313520703824	-0.393726613128274	2
-5.44879367765481	0.895517588726204	3
-5.08280834329767	-0.510628800848159	3
3.65904899477986	-0.381924808845077	2
-3.56002443160138	-0.125628281368821	3
-1.79060946597391	4.33168026853186	1
-2.54131767155525	-0.87710228940571	3
-1.41118309560828	4.71674846525049	1
-4.04402654404146	0.654630794253855	3
-5.95662310911689	0.348324119992996	3
-5.22761584989923	0.783384784901179	3
-5.48698332131219	0.532777611936027	3
-4.82098774019886	0.936130171221476	3
5.06074183253693	-0.3993046367957	2
0.389087316322654	5.03609696252174	1
-4.00825691990428	0.487619179995416	3
3.53529320999704	-0.114934710232349	2
4.43109660212675	-0.256074681559133	2
0.0643452791814688	4.96875774450909	1
1.31289250775533	4.96360624620983	1
0.23457026028271	5.6398592095622	1
-6.06748780635829	-0.513646653433683	3
-0.840520749890897	4.39914714054561	1
5.08202334753117	0.0678746919593103	2
-1.91864898982391	5.41521677885624	1
-6.10790870213153	0.177755675202392	3
0.668623191963945	4.26743142634578	1
4.98292676030108	0.514585831476477	2
4.2130105860341	0.0982272271365178	2
-1.65177551767851	5.35349508287543	1
-1.74782276442637	4.96209115417445	1
1.93032475469691	5.62780097799441	1
4.72310709227127	0.107566975552785	2
-5.92046110146512	0.531215836198423	3
5.54909288225141	0.100553055469485	2
-5.04401769623778	-0.788732433932057	3
7.3240700357544	-0.00351638991412077	2
-1.49505006793582	3.5409215572832	1
1.16620482348413	6.45526310262786	1
6.38024299987375	0.928777066953551	2
-1.2819111554114	4.6074149505905	1
3.95787913376317	0.196104888077649	2
-2.95115626022338	3.41309482603784	1
4.79375049783022	0.0894608374801844	2
4.93363075909609	-0.0473841455075937	2
6.06131821013624	-0.223680001660041	2
0.467006284362096	5.87878604698645	1
6.50022426425723	0.615514750587251	2
-2.39527708566981	-0.749096991229763	3
5.95370026723746	0.338636170012961	2
-0.249690588479297	5.09980628666945	1
-1.2521112648376	-0.179033372805928	3
0.175625019126431	5.74514972052834	1
4.83112608837727	-0.348988754066506	2
-0.390618022506087	4.9306764669806	1
1.78203944629531	4.53318173982806	1
5.47219578350998	0.45392301478355	2
-6.35057989722958	0.349714090462029	3
-5.7798703593789	0.546466374760754	3
-4.0863385581666	0.0495402506147753	3
0.312555602026223	5.21787745791351	1
-4.47997184040048	-1.54336832522435	3
-4.01644443158418	1.59248374281287	3
4.7954502521298	0.104792608814682	2
4.32702922805079	-0.218945055686918	2
5.4381104008913	-0.285387633991276	2
4.21931507239413	-0.0676797071432709	2
4.61887347485173	0.548644033193598	2
4.69450435839692	0.157033089819346	2
-5.30150594609372	-1.34544224196318	3
-4.42494217080447	4.66656409384476	1
-4.02178250783846	-1.42498924635158	3
5.19068722992783	-0.16180434465396	2
0.711905540956123	6.78659054482792	1
-3.81666929434209	0.469169961233709	3
5.26569502217258	0.0256763254651937	2
-0.60159194911019	4.45910952946983	1
-4.73189358640135	-0.094462160547395	3
0.392235853118481	5.79061425406335	1
-4.80970324471684	-0.107398225285078	3
-0.907999277815714	5.30176214910226	1
6.17838728941871	-0.0796047138614575	2
4.45106231478227	0.228658902242319	2
-6.96548180103682	0.928246742734788	3
4.00533482479369	-0.365699753036756	2
0.00836684203188502	4.65578751362798	1
1.14302712927831	4.12224116731128	1
1.19594222108416	4.94449172286917	1
5.19537791362683	-0.120002863525682	2
4.84587935501707	-0.0238205468743561	2
4.99754704409438	0.278972273067101	2
2.09888814009722	5.23903336012094	1
-4.23780015961628	-0.274200038264005	3
-0.970067879527451	6.19565457117047	1
-2.49172414048758	3.92840873309647	1
-5.47753284469076	-0.476859328106131	3
-8.62195488046665	1.40006680680216	3
-0.997002797600137	4.78536353156904	1
-4.97341462195246	1.15535119983502	3
5.69248552546181	-0.0736592737809592	2
-4.74553290215462	0.569483827860878	3
-5.08485739610148	0.115939547269599	3
5.74667411632555	-0.157576375222368	2
0.450090455360618	5.82115754326942	1
-1.2105592074443	4.22860238763546	1
-2.52357243058131	5.22142960012306	1
-3.6317237748632	-1.11236340281911	3
2.66633666249289	-0.260130063404511	2
5.28013234232072	0.126003437412331	2
-0.844622445719655	3.84557344845018	1
-4.68859980206361	-0.426081450257353	3
-2.33351326218507	4.74249855903714	1
-5.23706932184839	-0.828662899730211	3
-0.323634954699719	4.2785592062561	1
0.67603524359757	5.20409900729477	1
3.62866332369559	-0.125518147068819	2
-2.61799985799543	-0.539698121994661	3
1.21671826732804	4.91509565718151	1
6.33872943566353	-0.278573913873895	2
5.1240764284658	0.255140351603439	2
-3.61932900956051	-1.77989311033067	3
-5.90512567031585	0.28214127043258	3
5.49358887885464	-0.33608127258655	2
-4.76611733759218	-0.864828201810359	3
0.536558602889082	3.84088184000849	1
-4.20129203091671	0.350507054547369	3
4.96925254788995	-0.392213877996878	2
-3.08015311256018	-0.0922432544622749	3
5.43609880560663	0.189298632357435	2
-4.43489999475863	0.191160228323924	3
-4.86693108733937	0.30925586151735	3
-4.38217736431076	-0.5838415835356	3
5.12415288775301	0.509189882062316	2
0.0965314480228648	5.35702916249583	1
5.70585599563822	-0.0624214767254561	2
-0.334009266109544	5.62284708769651	1
2.18747462441225	6.59285374966337	1
4.39624741923657	-0.0221813460528999	2
-3.44232696925542	-1.06340698039775	3
-5.20998568380825	0.491058768050006	3
3.20355758406846	0.701970319622709	2
5.7211765056814	0.00235827145587447	2
5.07894819402765	-0.178443214061245	2
5.62718792467527	-0.246461746993471	2
5.4591976851359	0.112179214269928	2
0.721951773945612	4.95045011312381	1
0.203013185909163	5.80022820496624	1
0.673943755831135	5.15933434732219	1
-2.83800611069956	-0.817687265665645	3
4.3966414480751	0.428882567281886	2
0.724244094488786	4.23128471891532	1
5.4987546483134	0.590919497876136	2
5.99012363797327	0.161851287725614	2
-2.49881932412274	4.28839030445285	1
-5.1289570904771	-0.28875060822199	3
-6.00540410971559	0.54355830163558	3
-1.37847320682726	4.55862842012232	1
5.01314154028472	0.040827168760855	2
-4.9411156152938	-0.275497922148131	3
-6.26677954849443	0.0796068311840597	3
-7.02741674870497	0.978433708924484	3
-2.65185409920952	4.74386794834977	1
-3.55421743081711	0.755224794923297	3
-0.419248826001987	5.50739492668348	1
4.06877729324197	-0.196791648702986	2
3.68691040556567	0.166651852000738	2
-3.57337665409479	-0.779150938548255	3
-5.53418351750615	0.555465963679332	3
-0.713608649336403	3.73036070773625	1
1.10365408721379	5.03516654157939	1
-0.557513009840737	4.56414217093576	1
3.34627843193597	0.0714761921743634	2
4.88509974536039	-0.0346000034263125	2
-0.412397029694154	4.27552809669469	1
4.61876507264205	-0.202085370589086	2
-5.55760756498577	2.21390671788645	3
5.64679299534624	0.0733651443826727	2
-0.467061676251653	3.90883951801134	1
5.70805626948943	0.514646708494363	2
-5.22055756663886	0.178666798981124	3
5.54239016691065	0.0477087228658426	2
0.803024829217306	4.71781090350592	1
5.51581046655365	0.0924654001670241	2
4.2924896560104	0.122114915899422	2
-5.57858356904523	-0.455598650333301	3
-0.586430514489352	4.4585353575509	1
4.8448661939676	0.521320050824563	2
-2.45315253735015	5.93123361929779	1
-0.869919627827368	3.93105458139382	1
-1.04033264812303	4.84047121569451	1
3.85723886919675	0.100938016438203	2
-3.50059374418287	-0.259612727507377	3
-0.999031508184627	3.87623144993416	1
0.0859291361742744	4.22025812256646	1
6.14723638946523	0.424123780454168	2
-5.39291234824483	0.540829293575972	3
-5.08247546730501	0.236156963870185	3
-4.44043969547935	-0.196897825149616	3
0.419750016617145	5.905021011456	1
1.08907560256904	4.86339828494774	1
-5.03849754346969	-1.43938393028088	3
-4.4906580271259	-0.616540477731982	3
-4.3673686725574	0.464362516133943	3
0.349656131811805	4.38242117835886	1
-2.56112827177881	4.24149166894416	1
-6.48296592290014	-0.706438081690678	3
-6.55072644815853	0.536327310570135	3
-3.11132997057017	0.0694133077711198	3
0.621778015755113	5.49077168185774	1
-2.5192111443774	-0.227618370458706	3
4.31377050888504	-0.38262664716665	2
5.374916744306	0.341259719685623	2
-2.14923369682538	4.09877882090549	1
3.43135758643957	-0.0968839113918562	2
5.86800269626276	0.0646911332885037	2
3.81419519529338	-0.412893913202442	2
5.33980087135566	-0.00500724165476087	2
-2.06170028855481	5.18908462455916	1
-0.0864842553144968	4.22815382080066	1
-5.8710220405936	0.814194198159581	3
17.5518340857208	12.4280284399558	4
4.06627275242513	0.562905471028164	2
-2.46835967351357	3.44067371506308	1
6.37582872301161	-0.847187023858666	2
-5.0397833771767	-1.29536735792122	3
-6.70759271205704	1.39560356932136	3
-6.25995630486621	1.22216640099812	3
-1.47191469401277	4.56563290413463	1
-4.16728737920577	0.552983316423594	3
-4.12808389968712	-1.15276785165281	3
-4.02324764400476	0.184343776925586	3
3.3602031721352	0.0663907160352429	2
4.62509309499835	-0.185712692052394	2
-6.8881344556526	0.560706662036367	3
-3.30291591141269	-0.750704661396758	3
3.82999279219192	0.26126525645672	2
-5.35982761191913	0.57021230868109	3
-6.16952626902935	0.640027410782198	3
5.27343955010223	-0.540493218581403	2
-5.44904809981229	-0.578485404694463	3
-7.64224153548405	-0.0688100586537616	3
5.41761967243166	0.570377708686515	2
6.54738715666563	0.142812910162666	2
-2.43842275739111	4.11204461340975	1
-0.816253755879655	6.58931097192527	1
5.65495030813691	-0.0394283305104838	2
4.08236369590049	-0.320259095369108	2
2.00375561085196	5.45237297110601	1
-3.44933805830026	3.77661483864252	1
-2.17335863631322	4.24354421731048	1
5.85116836308871	0.0834214450630916	2
0.771719252632542	5.44449198335159	1
5.30212539714361	0.514996060517613	2
-2.11658296554745	5.21617199031573	1
-4.98247787353481	-0.451718332987163	3
-0.848226703762643	4.23946881635792	1
5.35762582561158	-0.200823915685921	2
6.63961347922782	-0.346099123327644	2
-5.38470280145258	-0.878483492115885	3
4.26395608041551	0.0842952518460924	2
1.35081151000515	5.15972107384418	1
5.64724695884764	-0.47226974927474	2
-4.44539871170175	0.876100577358912	3
-0.0073551457821724	4.93779284382033	1
-7.84336567389438	1.12743902039507	3
-0.520844975093903	4.34969540969785	1
-5.41020822112751	0.200488517039457	3
2.09246790259272	4.47207693086058	1
4.50745120441745	-0.103660372376024	2
-1.23995277881749	3.97832607880713	1
-3.5154826860137	-0.670782749329199	3
3.41484209415842	-0.0542781561648618	2
-4.3948652851952	-0.415150076504473	3
-1.7863459962344	4.86224628585777	1
-3.64658132598087	-1.06031088165557	3
4.21279359226007	0.222228584628793	2
0.864283640383185	4.87852482586782	1
6.63000438997828	-0.332062053085333	2
-4.08151068225042	-0.169705118400319	3
-0.862754921231513	3.5944849038055	1
4.71932519331223	-0.222938447833473	2
6.22277526925386	0.24737249834328	2
3.54396199365041	5.63855959635172	1
-6.28577565700813	1.11818907614951	3
0.66582994135695	5.7553648694253	1
-5.53987613412081	-0.0565226079059706	3
4.81594213552053	-0.191969102437877	2
-6.13234895587631	1.24144490680442	3
-3.04749461803458	-0.579488171817481	3
4.36267095578525	-0.0287072827514957	2
-5.48033292588526	0.129963661260678	3
-1.30064524464235	5.40547367099434	1
-5.3330939262754	0.414660312966392	3
5.02044336853069	0.00306987489249462	2
-1.07721366390947	3.24384617023348	1
-2.71712498726101	4.94107278005297	1
-5.12007391750084	0.340317282855478	3
-4.74382541635167	-0.0169137843583774	3
-1.62894214976934	5.83857159610094	1
0.337413327762989	4.50504508115093	1
3.49820867916907	0.140626044227125	2
-0.878967513861552	4.4697859547201	1
-5.09518287547434	-0.150507509570861	3
-2.95480786208094	-1.25100354015149	3
-6.10074287866611	0.25533375547272	3
-0.205270583756927	4.75045158039007	1
1.19342834499008	5.80594884692399	1
0.166908568066213	4.94723568083953	1
6.78071644663212	-0.0482173509896985	2
3.99000107456096	0.175275245774854	2
3.94996639478737	0.482130891916279	2
5.30543324487944	-0.0254061168056409	2
0.225646667273981	5.36077754950829	1
0.891029002294644	5.58900634298472	1
1.36629152158757	6.19288676614667	1
3.88746720827917	-0.403840006154942	2
-4.0451622959997	-0.809882309231428	3
0.329557585775862	6.15625426079732	1
-7.06180370884982	-0.278549911424172	3
-4.35692712179959	-0.0738859700418607	3
0.938134517781634	5.43068241768062	1
3.90991313323405	0.0732474660322195	2
-5.58600267340224	-0.000866446667399157	3
1.2442784823234	5.32440051059336	1
-3.51648268335631	0.128070756655066	3
-6.22440700417933	1.33569157918155	3
3.06987435494514	-0.432731909274676	2
-4.59534771482873	-1.02275802385738	3
-4.97881983816676	-1.11266171187642	3
-4.86575554439936	1.19378642151596	3
7.0342548426703	-0.0217203277564361	2
-5.58665209001533	1.3138648060758	3
0.710735234961571	6.00651832725941	1
-6.71982967086532	1.07480770608388	3
6.69543848436193	-0.405646282663293	2
4.4798296110043	-0.462815585617663	2
-1.74994687974516	3.91587925609219	1
4.05727355008889	0.0427731595165879	2
5.85832024478226	-0.438058057827168	2
3.97592687109669	0.158601292066758	2
4.29867306614774	-0.196734392900977	2
4.90185980335811	-0.14794622871581	2
1.47781158507039	5.64490080775679	1
-1.10726184339458	4.92063032727993	1
3.86831429601974	0.307368587382039	2
0.016100282109922	5.59522107703313	1
-0.536194024210158	5.101586561009	1
4.29403448735391	0.699749150312734	2
-3.79035591289822	0.420168821545385	3
2.00337519775625	5.28557040510911	1
-5.42406987957832	0.666100421117367	3
-3.36314727815504	-0.181981832434644	3
4.27666344713695	-0.204635566891416	2
-3.92871662669947	1.06411792307193	3
5.26077081757429	0.0705928421474661	2
-4.04522528639687	-0.781090893466502	3
-1.88217333508605	3.74175591255639	1
1.84930048932164	5.68041071964623	1
-2.46865528544945	0.13531138036844	3
4.47359803642137	-0.244822073351972	2
-2.5688854852479	-0.993729153442115	3
-5.23556286408462	0.47474269564168	3
-5.63477216509535	0.622797137955113	3
-5.64473377378299	0.518349854373566	3
-0.712767339496681	-1.43753656881617	3
5.0534376060626	0.684622518099234	2
-3.04663851686805	-0.662461116372223	3
3.81883693430227	-0.409817411224756	2
1.18488618022014	4.4624061425961	1
-0.884785868296664	4.70285284106543	1
-4.97335802005148	0.17379790475908	3
-5.41232018862282	2.07026015832111	3
5.84728859215897	0.422475532252177	2
-5.17093097399056	0.539687632412322	3
-3.13398186795973	-0.459938926970235	3
4.40469527961549	0.0632174143281	2
1.77685700854284	6.54039890445751	1
-3.08417132405256	-0.169902349379733	3
6.53804876904196	0.170142346921116	2
-0.989664977626711	3.60104073043327	1
5.44453398518448	0.269750671804878	2
-6.00094084875226	0.749155118776846	3
5.4738556898761	-0.164384012986041	2
-1.83109880626286	-0.0758492072707038	3
4.4075694829289	-0.320861275491038	2
-3.8166495226766	1.20209583130096	3
4.38034226370152	-0.0360040405671202	2
4.98902580221435	-0.659260237844632	2
6.24246511120443	-0.144084719416877	2
3.67841218509146	0.121219321416884	2
-6.05506457442684	1.38212923205454	3
-3.90902631180617	0.0649437221964924	3
5.99231265727994	-0.499523694181184	2
-5.56407832954949	0.895676298753842	3
4.94959316517734	-0.102095860741009	2
5.03131168755014	0.0773669611573732	2
4.64031785330277	-0.0587045030506937	2
-4.04702035333452	-0.203715221308571	3
4.54866953401787	-0.160045647870617	2
3.85472505650339	-0.336713455641216	2
4.10903736009536	-0.408777945386769	2


==> Final IEEE/figures/data_31_Nk_250_eps_01.csv <==
x	y	label
-1.78322093300871	3.9502901267554	1
-2.88724021832984	-1.02696139373607	3
-3.55310798051964	-1.84265468259206	3
1.2035909981657	-0.328357343066813	4
1.3929436065178	5.3016094983256	1
4.3063786034325	0.264328230812393	2
-0.79891128906537	4.36997990914264	1
-5.53239408338495	-16.8676402473197	4
-17.0765173860704	-7.81828816584274	4
5.873113008777	0.0552717925375094	2
1.36969283254556	6.14709889550725	1
15.1048811188594	-13.716048873887	4
0.998187615146453	4.09039480242304	1
0.877273663026899	4.52744254013548	1
0.138874728952222	4.58438180396624	1
-4.49013539719428	-0.0939586310420436	3
4.72581155092483	0.314096903911088	2
-1.26510603515435	4.61507155297903	1
4.56876100490881	-0.0447767231351419	2
-0.454818658414222	-12.1897013981344	4
3.84217100500441	-0.27235759702685	2
-0.68244824284356	3.48765040342128	1
-6.9082569198334	1.58489532127132	3
4.74362025037864	0.421058332419545	2
-5.43192530238664	0.572811133850165	3
5.10289057732965	-0.00204839338932082	2
7.90511353107537	-3.06376154540953	4
7.60813497522575	0.597146080922999	2
-5.43461413722066	-0.745024530941266	3
4.60557281405534	-0.0136577330823202	2
5.13901028409397	0.335699046408798	2
-5.64510581082633	-0.506145230596353	3
6.32950888272127	-0.434137022710649	2
6.17998612223044	0.00953202419118654	2
3.39786437629349	-0.0237724745930125	2
0.139990638101123	4.92355024022312	1
0.851336588240907	4.76778792558703	1
-5.96640602006961	1.09361872523891	3
-1.60968293055444	4.91572988297186	1
-7.17274527894609	0.14024092855467	3
-0.875684101304689	5.36887106447099	1
-16.1279047615687	11.8443079009878	4
5.89986361936129	-0.111185411707757	2
1.35805536255268	4.9419073417588	1
4.41250283352919	0.0306580211832244	2
-0.177535560770633	5.91731860363315	1
-2.04651631505802	-1.794890863509	3
-8.59065817893938	-1.46891403828235	4
-4.71163113995012	-0.0801874617645002	3
0.805798714732187	5.42267113113696	1
-3.44411360398271	4.23478289890108	1
-2.2895273783886	-1.31105448077317	3
5.00379800051312	0.0374958494313154	2
1.78857190868324	4.97339933991084	1
5.06222793549326	0.0461149507783758	2
0.0926736893905469	4.95567059821924	1
3.67678549724905	0.167768365942622	2
-3.93642047441193	-0.549949592666644	3
-6.7992320750914	2.06865042830901	3
-2.99987246647782	-0.576966066060318	3
4.68464118444281	0.109224630392268	2
-2.56689430955847	5.08905408008622	1
-0.798465746036596	5.00759047884029	1
5.73908024596318	-0.270055541194524	2
4.66357255547039	0.153701303626597	2
-1.42220409344374	5.04507612851518	1
-6.46842133420613	0.555200923706391	3
-5.65515686046296	0.301309380523345	3
5.09048709969017	-0.406972434791533	2
-1.23677211992142	5.06927778610793	1
0.95803181281309	-11.3504588107244	4
0.726278684575547	5.32247367361472	1
4.62336925196836	-0.0552918775696114	2
-6.19597713138824	-0.548135002582087	3
5.91364021136502	-0.555235646522292	2
6.25609800852021	-0.538639865723246	2
4.54041942790871	-0.0626449894791537	2
-4.74270153563505	0.282323713267563	3
5.26452400131344	0.257288758265836	2
-5.31860541222099	-0.150651943439155	3
-3.98142119056261	0.416334311295004	3
-15.5769243884397	-5.52831495545068	4
5.69640316347799	18.9923868240549	4
-0.414556478717633	4.62572699216693	1
-6.34175663732138	0.0115719755255446	3
-6.36695957527755	1.14348069900643	3
0.33969713391999	5.15081477086211	1
1.53054663700716	-4.94442253324292	4
1.20302194603798	5.93453615949045	1
-1.40746878907751	3.37132824435282	1
3.73124631493789	-0.223480196746399	2
-3.84250051788195	-1.50866592194014	3
1.46611206229097	5.21656645140847	1
-3.04095818667945	-1.04654520022071	3
4.60359800746484	-0.0919173380111375	2
0.465411572439916	5.68936996305716	1
5.89599816181902	0.498466968706913	2
-4.51227136897894	-0.191663767207345	3
-2.61160567881144	4.86249868031427	1
6.54734109010665	-0.33328346670591	2
5.92337387637727	-0.0392085699502913	2
-0.0376000774439407	5.28695357047269	1
0.42787725748366	5.69400968675049	1
5.18607166772947	0.46568325700753	2
0.313418891517448	5.27037150506935	1
6.29052140818535	0.20615717165355	2
-5.04512024339347	-0.871364908875261	3
-6.25785345638024	-0.250198375379016	3
1.38430407322178	5.76460249824277	1
6.02402482895248	-0.455915990481443	2
7.85835640627877	0.228722463960377	2
4.17784788788057	-0.478523311746416	2
-4.56446055325757	0.72737466575158	3
2.06665724922425	6.34741943456073	4
-5.29371065186264	0.201681454449958	3
-0.836049521970436	5.40000289445776	1
-0.0575661510917672	6.2480022761414	1
4.60073106124266	-0.189371324026003	2
4.43687700974281	0.0068980453139263	2
-6.11984569174223	0.650081098570096	3
-4.49822030313	-0.0927347494076373	3
-0.498292291905313	4.12720727954739	1
6.04440306557948	0.00343890188453572	2
-6.84381153641204	0.819438824818205	3
5.25310416538503	-0.24108062831655	2
1.69746048691812	4.99769887198076	1
4.31201843574309	2.23286748924588	4
-4.50799831878436	-0.107719458411127	3
12.8494809922813	16.0799476162305	4
-1.05597257326635	4.17603663196833	1
2.08243685527607	6.06052066974667	1
-6.10834062119158	1.21077886260869	3
-6.75336212943625	1.38910228157573	3
4.99501055831472	-0.0688956037107958	2
0.0420275913451435	4.0903405510152	1
-4.64925529895631	-0.933885267736265	3
1.39855838415378	4.28093383548889	1
5.06054130910544	0.540813325106953	2
-5.36023557536253	-0.371218517909372	3
5.49043621541264	-0.270301910262568	2
-4.91450239941392	-0.460723668105841	3
-5.39116897451951	1.31853028959347	3
4.22910242744283	5.02413441291894	4
16.7976404869595	19.242554172081	4
5.24170911280701	0.307259210594369	2
-0.265887859948792	5.7163943514602	1
-13.5434031866856	-7.67467507473434	4
0.937129801885282	6.17351365872226	1
1.84040887253244	4.92182554422377	1
-2.78436364148394	4.37052907460568	1
1.31963217590528	4.70536374946472	1
-3.9537577026726	-1.03927745223716	3
-5.706374931873	0.0661405389287128	3
0.839345619834763	4.65621061377213	1
4.26651452553728	0.0429412575992315	2
0.4460559402638	4.385047988507	1
3.43038595986687	6.97234194296453	1
-2.12301024920499	-0.968030944299184	3
-1.16266223989781	4.37648492646235	1
-0.649317957086543	5.40123270722947	1
-1.05727195407555	4.86800942297052	1
4.29914615601328	-10.6525461587588	4
-3.02424955288494	-0.757247518827098	3
-1.68331022439311	4.30091807078167	1
2.94860294032385	-0.15413214156388	2
5.1475159229334	-0.312814364909419	2
5.9617878406385	-0.119468047154144	2
-4.20685086382455	-0.909199109448773	3
1.08702364434871	4.87772074197156	1
-4.66736455402881	-1.36365251819684	3
1.14080516762733	5.21011317439974	1
4.62673793596646	0.394094573375458	2
0.786377441230375	-18.0848622315694	4
2.90585493085641	6.13111082527386	1
-5.40660541812434	0.168442579713711	3
4.91915153532138	0.401748653312141	2
0.63699474531044	5.06553084183138	1
-4.14771132714864	-0.449996342212428	3
6.06192292797455	0.0994581478842183	2
-4.56472731045009	0.10148989486769	3
0.636423836479148	5.14913323557405	1
1.30777886954703	4.29860687495278	1
-3.38638109719623	-0.695517993120663	3
-4.98756862735555	0.637335183854186	3
-5.83705717183586	0.156836635604647	3
4.89405586356736	-0.294103953116251	2
-10.9460208365888	17.7208577647138	4
-10.4785740053654	-17.716721665395	4
0.79445354999924	5.77147836870091	1
-6.05967620843499	0.698157767411724	3
0.807741751519149	4.52608101104042	1
-7.83677390608394	0.814518474748888	3
-3.72537190522296	-0.516252855725105	3
0.933999945779301	5.43088742145535	1
-13.3517455816305	5.1883765771738	4
4.89659004929173	-0.157523507683044	2
-0.225532240318088	8.46320651932982	4
-7.01599981825201	-0.329865747634823	3
-4.51852701686185	-0.350055106392745	3
-0.470398312656886	5.17232797633148	1
0.777407524785608	5.67706131809475	1
-5.00130633673546	-0.163773242023783	3
-3.18153502051338	0.709189222559867	3
5.2620577153508	-0.384997729124476	2
3.69253075462385	0.107532540413238	2
-3.14655808538845	-0.0344433853662756	3
-4.39735874187746	-0.699991450030861	3
-6.45748692881325	0.138871307129684	3
-0.14078889754792	5.03263836978057	1
1.43938211309652	6.2941493122401	1
-5.46838955608785	0.620002836163594	3
-4.78539545037807	1.19366586889567	3
-0.506116462939574	4.74148536538709	1
-4.61466451490413	-0.753620756034256	3
-4.78930165835181	-0.733556337800678	3
5.53184551380865	0.0505336607075803	2
-0.0184821080438099	4.39554787010237	1
-8.2809315483297	0.6631094304113	3
-6.28887091293802	-0.093239297329043	3
0.858679108762879	4.95443424843952	1
-11.2581741240443	8.92694304813804	4
2.24824936779293	5.6883902868016	1
1.9301128536991	5.6883586050339	1
5.49234112231806	0.0232876210831527	2
3.38273174966307	6.30062971292472	1
1.54286245987657	5.84997343644974	1
-3.74268759970318	-0.114153040808855	3
-5.87589158625545	0.824071450590364	3
-2.59883575357683	4.42967017393484	1
-4.46229259052927	-0.797966552201752	3
-5.71178107039869	0.687387363436678	3
5.23461755230472	-0.631892112744517	2
3.32766490565549	0.27472515809941	2
4.78023751950864	-0.0549678498522599	2
-13.7963052282743	8.41407690974052	4
4.71471382625084	0.235791934851191	2
-5.97469801481488	-0.490177913145557	3
-0.946672635749217	4.90297031980949	1
0.37904980542286	5.37677024030529	1
-13.4454987754356	-3.30589483731594	4
0.967217101898871	5.62215171326628	1
-2.17635647838312	-0.170052733428733	3
3.96283075380324	0.15933478925398	2
-6.14056523534172	1.49039630910911	3
5.07607289818417	-0.395703404262471	2
-6.63961495367564	1.4305501283184	3
-0.322480686987656	5.23580951838832	1
-4.90997339919932	0.662441361709985	3
3.52730350870247	-0.192559023884217	2
4.24873496220715	0.117510952411604	2
11.7885362754372	-3.17311093126905	4
0.782266252792993	6.04405844439773	1
0.876104232549655	5.50267937396717	1
3.35305858909053	-0.00163290895423081	2
-0.301784198788112	5.08989197183492	1
-3.11525320991266	-0.458896131825488	3
-5.23775386371569	-0.83059098095291	3
-0.0792042858292168	4.80839414728203	1
5.36796697298721	0.0154199241166007	2
5.84526779621879	-0.452573849579654	2
5.16698146576275	0.0472774458854531	2
5.85577261762748	-0.293785487154037	2
-0.871150682159071	4.75121604611246	1
1.75222075893374	5.06376127435519	1
0.440426935636547	4.89484531435572	1
-4.08066425164005	-0.608826337627055	3
0.64321470999	5.74453543263091	1
0.926414402398329	5.48827555949035	1
5.45727370667897	-0.047841220313608	2
-5.24268130457518	0.757683003683976	3
-0.973509565420494	5.04790266715857	1
5.60705133465858	0.184531241933196	2
-1.74126795891317	4.50824814104711	1
3.8747112109696	-0.287956362692784	2
4.9198090370518	0.395186762669053	2
4.66806379344562	-0.600050134841169	2
-4.76480634835822	-0.663181266770532	3
-5.10298125505269	-0.699198995641172	3
-3.64840803868076	-1.72916171199105	3
4.83037134699088	-0.0314393360784812	2
-2.54732518680402	-1.58972748461451	3
-5.81642824550806	0.0379206166724683	3
3.32083119030074	-0.0169746584726755	2
5.84088774402673	-0.157562165443416	2
-4.70067166473671	-0.282309325499906	3
-5.99355001845347	0.417773485254899	3
5.12420923138754	0.187959069589093	2
1.59613769835275	5.85469790497006	1
-17.9710963588187	-11.8222678779871	4
4.06452592058764	0.274583395337929	2
3.9236945674976	-0.164398620361773	2
-5.99245979432759	0.397096303785101	3
4.62092583615206	0.111523298357484	2
0.140045063059628	4.99968669248594	1
4.09873543236671	-0.467868134260292	2
5.1098243527286	-0.232344406551265	2
5.46254179124224	0.0534262999189657	2
6.29588692138339	-0.232708601536535	2
-3.2249977900969	-0.558618933364748	3
6.31748378509625	0.303728305584353	2
-0.127779094569708	5.38909576000348	1
5.22181690487797	0.106136238056021	2
-5.64685300643207	0.559924916459843	3
6.01864317888821	0.0417689922944114	2
-6.41637527021875	-0.582411532867369	3
5.03869049281554	0.13831326244413	2
-6.0349807101518	-0.0627010571179005	3
-6.22982254467173	0.184659789384447	3
1.28653409078074	5.31764545540408	1
-6.13261590543816	0.69376146706839	3
-2.21269258361674	4.42248416348971	1
-6.27363569279231	-0.370784783930577	3
-6.50805900813191	1.37986932562604	3
-5.83219002537156	-0.0245998184696005	3
0.663425912980724	1.48305715470236	4
6.14726850195347	0.494907608510009	2
-6.74052905814601	-0.293611989578177	3
-19.1659731698039	-17.6185151985644	4
0.0326979387552371	4.69685578058398	1
4.53006167960496	-0.253769680844221	2
-2.06720063122206	4.30553321682261	1
-7.10148132280522	0.959534732357987	3
-1.4968051127745	4.78814154325209	1
5.00544230480229	-0.0399487668403411	2
-4.05928558740428	-13.131018986907	4
-0.710783196820987	5.42821714034967	1
-2.08815842568542	3.26618238620433	1
4.00960476728763	-0.267854029499268	2
3.93839397387874	0.301596390052395	2
-4.84628300632001	-0.585362129975871	3
0.120991907674237	5.73439979758091	1
-2.4503566225597	-1.08010747544709	3
-0.989985131605718	4.89078301495401	1
1.48172080504734	5.76475231061611	1
5.43172514683615	-0.577179205164678	2
-0.662133456898353	4.3716381514855	1
-0.358122324750843	4.63428179844755	1
-3.42234115727362	-0.437148456557795	3
0.519282416086168	5.50038422424118	1
-10.9768957881837	2.77619502436503	4
-0.587787157392469	4.90935838868826	1
1.31166037735415	4.92209383037064	1
-5.34781355992967	0.101328558255548	3
1.08052192133245	4.93686575359746	1
7.34531156080877	-0.577172850466036	2
6.02636125685884	0.398441963255644	2
-5.44641704379266	0.401663187735762	3
1.31617038325206	6.30741318251783	1
6.02643659137906	0.307736528358454	2
-2.74165898809391	-0.455260393811508	3
0.681723937669806	4.19138261126207	1
3.39176732041627	5.23055136480932	1
6.24418606023179	-0.241532580461664	2
-6.56615759675719	0.390728266258992	3
4.63574806585406	0.239916830474338	2
0.550171915884553	4.59732866852636	1
-10.2809246342433	6.143695478812	4
5.55028229799845	0.012671559487647	2
5.37019684784149	0.559661518025584	2
-1.73701992290299	3.50610836800584	1
4.56289435762571	0.418604748026379	2
-7.01210089797214	0.225167362127971	3
-1.46801824170241	3.76562436971569	1
-5.1955261079391	-0.42021282317272	3
3.83473259347013	0.427064294238349	2
3.67368819844198	0.214483692013149	2
-4.85624433644985	-4.2175625974335	4
-0.642653622803416	5.05086386838033	1
-2.96892680383748	0.156557093601476	3
-4.2685497486334	-1.25883817242009	3
4.71333130306798	0.180194879530051	2
5.25220914323355	-0.106988842096366	2
0.0639930661805495	5.27312785229707	1
2.97555210133109	6.30079342029694	1
-5.00019322779402	0.508477395994213	3
4.17821143721703	-0.279500184301496	2
-2.72388832684834	0.24319830888741	3
-5.51377588215535	0.109005165428305	3
-4.6878361796228	-0.352811015781646	3
4.74172668310781	-0.140755692731816	2
-6.58755214850501	0.12280995085024	3
6.41884024717688	-0.24388472749818	2
-2.13303547681479	-0.114896910530172	3
1.02967055813422	4.99109978520098	1
0.968726644429023	5.0299582928021	1
-19.220637762201	-18.9803210547678	4
-1.87814998650674	-1.33727786937375	3
4.53520906284912	0.112504917089462	2
-1.15909069056143	5.33689771081382	1
4.05797216232797	0.0181379798589853	2
5.12185488325909	0.190176215084387	2
-6.79244250203908	-0.251574126920785	3
5.38820932209276	-0.0216327081484782	2
-4.31758790753018	-1.37064765769826	3
-3.78162204989754	-0.368480904664722	3
-5.56141611974713	0.67579097242879	3
1.10794849075779	4.97950330854382	1
4.23629557588784	0.337833077527415	2
1.91885700379974	5.7525387827008	1
4.43415380575233	-0.369343250919748	2
-5.88594812228934	-0.0401260080706315	3
2.62736039258297	5.58241207782066	1
4.28870014941046	-0.145686749651981	2
0.490466809440013	5.08498766878318	1
0.365057322923937	4.44644187274355	1
-3.16517193858061	-0.885035174423221	3
0.840305184808557	5.16962028270378	1
-6.53294209529291	1.86924037833666	3
7.48985180145128	-16.4781432938446	4
-6.6182684988413	0.832719805176458	3
5.91143911004336	-0.141759554924773	2
-5.41681026267868	0.147469042099937	3
5.43202060604162	-0.209599850663892	2
0.0309962012802671	-18.4176132636704	4
0.0759295926281349	5.54380455683362	1
-5.89278764629569	-0.428943090753694	3
-4.78903455796899	-0.97282838365891	3
2.43302717223123	5.11401525992039	1
4.66382369392574	-0.0810426410124183	2
4.83901206880875	0.394397908767193	2
-3.59975249021937	-0.714646830866229	3
-7.51575737873313	0.054869516363054	3
-5.42077338543005	0.133663602076642	3
5.34314477676239	-0.00174246046862547	2
3.8250444527308	-0.0612923357116266	2
-2.87346770679668	4.1509033409629	1
2.42060053709665	5.84204542682424	1
-5.13018644258098	-0.612282655059836	3
-4.66114854791668	0.535924792543484	3
-0.673124490681949	4.3134573656097	1
5.57341962375049	0.0688762965033627	2
5.16309778929273	14.4052690000322	4
-0.281147690513908	5.26696511717012	1
2.53052227749422	0.428902708754429	2
0.682666884345549	5.08035645521393	1
4.05044529577416	0.165256159100286	2
4.34293496771838	0.0599027067119261	2
0.284298536558909	4.96060410813013	1
0.0827996742092491	4.29423198853565	1
3.48843543118823	0.00734276832805722	2
-4.09205075373151	-1.05183432458019	3
-3.90142781790626	0.0154364143779388	3
13.512677003137	-14.4793713152822	4
4.70667399084963	0.010676888599398	2
10.4125975004562	-17.9526504155571	4
-7.45072999239448	-14.2777139539018	4
4.34418370661396	0.154430171164597	2
-6.70402335642767	-0.147124689040102	3
-4.22055309347714	-0.576753724071285	3
-6.37639170342995	0.234015518749466	3
-8.28201138526279	0.10237599098452	4
4.86296104317003	-0.248297599372527	2
-7.96754098955206	4.05917758129211	4
2.87026089432924	0.216789876480374	2
0.880270123795143	3.96499094124194	1
-5.73709221860289	0.0491623316588697	3
-6.67604898278556	0.359352244515286	3
0.0952095722963085	5.98658414725673	1
3.84795431070995	0.166106349467424	2
4.07771816407564	0.0619862643251855	2
6.94251806797271	-0.292619406459233	2
-3.06207843873708	-0.818691512620205	3
17.3824956007481	15.1614776770669	4
4.30257375427101	0.216496220896408	2
3.13936233076148	-0.359421167647545	2
4.4641643502976	0.129980144117901	2
1.19048398287965	4.16990160537774	1
0.771965741356274	5.03236654032041	1
15.4548234158759	-2.49243105378678	4
6.65938026387122	11.6710819691183	4
4.10706355309616	-0.394279893471551	2
-1.10852650820158	4.57089655181435	1
-3.17897647525304	-0.084379673884011	3
-5.05172036059456	-0.277647498922416	3
0.834737465441079	5.0257332860104	1
-5.15013928990704	0.500223994605077	3
-4.11405942473423	0.388686414418255	3
-9.01726181751826	-3.79935456830961	4
-0.867590308777988	4.0831778156445	1
-7.8873352473835	1.06739115149996	3
-0.338950198165935	4.04172991263241	1
-0.496408901438334	4.69917018857199	1
-3.9526754257608	-0.0815613737349707	3
6.04387615531038	-0.208223743724505	2
1.69359159945122	5.00077107017704	1
-3.39432761147791	0.301389902408836	3
-6.76837022106253	-0.126235478869113	3
-8.52598382292556	0.63962031989958	3
5.22029349176985	-0.109032918355838	2
-1.14812675121345	3.75547933138444	1
5.61584664625167	-0.260218002091778	2
-2.23023757014301	4.5320952954802	1
4.26558107480691	-0.246036888792965	2
-6.42726501545874	0.881911953839061	3
-6.51371294625658	-0.745263723701038	3
-3.82430614295289	0.33955164208025	3
-1.482154368489	4.03038534881098	1
5.04823510308277	0.246200550284122	2
0.0838015661402541	4.70021105092724	1
5.0905956249958	-0.183808528064274	2
-1.98794093881857	5.47967414277349	1
5.03150055986608	-0.389562783476705	2
-3.35398601779372	0.0375547007357346	3
13.5546245574143	-1.4011180936357	4
5.96550133830607	-0.594807213259846	2
4.71279436838588	0.226267778340139	2
10.32182252833	6.86380599424081	4
-4.7333105423931	-0.275357745310108	3
-1.84839127113262	4.14603440855988	1
-1.1971064538924	4.82357065224751	1
7.19230469586847	12.6168257332713	4
5.1805449254749	0.131972687657543	2
4.86137090382723	0.115812449302703	2
0.422862318544845	4.5021317608586	1
1.03521221111049	5.09881216343934	1
-6.07497440848944	0.380140463562954	3
-6.51203969950755	0.156483454225888	3
-5.87679805011427	0.593251316938257	3
10.3977245133602	5.21347979703127	4
5.71843907449971	-0.813132493834898	2
3.16722019054602	0.415672953134536	2
-1.3200244053246	4.74178917885718	1
3.44729272900823	0.449598448393615	2
-5.35104545507353	1.42916558620068	3
2.30092273866816	6.0744390894621	1
-0.136196334167249	5.72094582734095	1
6.27143670693123	-0.0726865183048708	2
-4.52575988203754	-1.62171498771874	3
5.08075152246036	0.514017549354297	2
-0.812669495101992	4.63528576393236	1
-5.55730917871663	0.361113230587793	3
5.21129654619033	0.0304104212119279	2
-5.69376124884377	0.778654311163088	3
-6.9218568949899	1.21588682911733	3
1.74000362600635	5.18027743709985	1
4.80696126346981	-0.170603959031611	2
1.23113656956457	5.72168981195519	1
0.425723368115464	4.42979807834886	1
-5.29375234214318	-1.35028059801081	3
-5.40913072959829	1.12436995104209	3
-5.18989907502998	-0.954654339430198	3
-3.79359228991587	-0.130398727846911	3
1.55172144087369	19.1512848144974	4
5.40485047458997	-0.132471794710316	2
5.09558575266373	-0.0145957394881904	2
3.68720420986223	-0.173028577697292	2
-6.17646085150889	0.766109049721554	3
1.35367358094308	5.46950981145964	1
0.331784192262775	4.77012403641037	1
6.53616591909583	-0.236741988516332	2
3.84223336338045	0.0897154502708968	2
4.62270485063572	0.045549221716016	2
-4.18657840045903	-0.184216915396672	3
4.01808534711685	-0.531249073885647	2
0.167178017329033	4.55465848153706	1
1.25132298908879	5.07199737966484	1
4.8331292084993	-0.0370051639884215	2
0.804993216566656	5.32059085502114	1
-4.40769603142051	-0.348317774990504	3
-4.65618670506813	-1.09989623870431	3
4.17861275649037	-0.451253218573012	2
-0.151721588496419	4.57932201030631	1
-0.0264323767516456	4.85654065389868	1
-1.46759614504636	4.29075568494657	1
5.11170149101039	-0.0549507625308773	2
-1.32546063903231	3.67364246223078	1
6.49820464974061	-0.0859510677320877	2
-3.19811897088696	-0.782753003832018	3
2.15487487384666	4.68959091907584	1
-2.69756491895838	0.56696344813936	3
1.10669772546939	5.38776733961036	1
-7.19763158362448	0.225026855970216	3
6.78950273061857	-0.112434873859799	2
5.12549806968869	-0.141976136435805	2
-7.53529989863652	-0.390133729409887	3
-5.70724452619639	0.283514131791107	3
6.82465894814229	-0.502297649449537	2
-0.436009015531097	4.89411384247109	1
3.94332580738486	0.0374966380485096	2
-4.72158799370278	-0.891266035042773	3
10.5875212478823	15.1709214058197	4
5.18508830818366	0.174329345613762	2
5.76420604179238	0.0701283890039363	2
6.84266395734745	-14.4184614793269	4
11.1997711072197	-12.4976626347619	4
5.41177924307998	0.245959211691033	2
0.374857361683135	4.98568871264917	1
5.18061323651713	-0.0724058430012425	2
-0.366293574598943	5.23789903098172	1
1.70988861640051	5.65882509349632	1
-7.07436724481387	1.23829862544424	3
-7.21088888334114	-6.1023480155203	4
6.24488520773532	-0.41568315412207	2
5.87729764502818	-0.155913727325608	2
5.5278627109032	0.421401695353408	2
5.69129809729789	-0.254945952338937	2
3.9842280442446	0.304065600930726	2
-0.695537748556373	5.34224719657022	1
-2.9905704142521	3.62295350879847	1
5.10779997742011	0.163724228536263	2
1.50199832168671	4.70653212967834	1
2.09004748184646	5.39421764873409	1
3.33079617647246	4.89761626113564	1
5.89203619144057	0.0952668430685256	2
4.90574828296845	0.179722611575255	2
-7.34590481666735	0.687422456859397	3
-5.59987042078645	0.436828499160235	3
6.49288083711169	-0.115888604012342	2
3.6447411235239	0.438500373528919	2
5.87255236179031	17.0333329512353	4
-3.60761787573856	0.0982891695807062	3
5.39817141798537	-0.113433884306954	2
-4.29368711174518	-0.75967792055504	3
4.71211949054929	-0.236855697549816	2
-0.62513171733949	5.15382238129284	1
6.06507411051728	0.593721986326912	2
-2.78439861692715	0.135269328495995	3
0.146199679939049	5.21669325935055	1
-2.89500108470709	0.291388823191992	3
4.55068692427668	-0.0848713313820956	2
-0.272971605675635	4.8943020104981	1
9.14871356753981	16.7904978875407	4
6.2887430040145	9.73886443549041	4
8.19997616924914	-0.151004751385475	4
3.10109235786966	-0.0758133369047922	2
3.96026763035286	-0.157816642675311	2
-0.169063548049416	4.69933080834247	1
-5.8651730256083	-0.504750655884211	3
4.29160203505733	0.0965852026867537	2
17.4398088613613	-17.321441371046	4
-0.085631913720723	6.16339135378075	1
0.698015271030391	4.87435346338333	1
5.00884124985199	-0.595452447971647	2
4.96955742657523	-0.131908804127941	2
-0.0937178555109778	5.57713934248424	1
5.57537983923614	-0.0809075330662157	2
6.5133235981212	0.301178028929869	2
0.825111617337324	-8.44132868130346	4
-0.516593379436581	4.33664442313554	1
-3.94163177972993	-0.715910434770018	3
-6.53781107224017	0.394822721473836	3
5.79868608841219	0.628253491419983	2
-3.01641143950454	0.170616491536023	3
-7.02915722376183	1.03845600215733	3
-17.1753430754218	-14.8376041362697	4
-0.962100366162639	5.01315551830867	1
-4.42915567202086	1.08559174817152	3
3.97083732859781	0.381668288396452	2
5.83629057322132	0.0985453439853708	2
9.53006108054053	5.63731849594614	4
-4.56726782159568	1.15788961973525	3
-0.8762569667053	5.01546291672729	1
1.43814077885846	5.99465803837198	1
-4.53304598897975	-0.449633111646639	3
-0.366736100237208	5.5957966474103	1
4.54991345840963	-0.209438530483835	2
-4.70865667544079	-0.671937258058551	3
0.624380793883036	4.75551656699719	1
-5.17403491827882	-1.0525756142292	3
5.63510916942354	0.340027959545436	2
-0.400245186403215	4.99478210622678	1
-4.26242363879412	-0.929791351791792	3
3.55546435033437	-0.104076068778744	2
-4.14395535066453	-0.329229392795144	3
-5.96950037609141	0.0273966950332748	3
5.70320968872958	-0.291013528949264	2
3.02104091613769	5.3780737694086	1
5.89867012172084	-0.214886248719933	2
-6.05015246353292	-0.728761351424199	3
2.00408847507602	5.58575895580039	1
-0.803042188775246	5.88091107081286	1
7.25299352769703	-0.247986667992779	2
17.9011855401426	5.98797759225047	4
1.47675356024395	5.10097733226832	1
-1.29305898163091	5.41143196553998	1
3.84744789332276	0.0230328897096068	2
0.406704870523764	5.10761020992164	1
0.370927490422906	4.83598560256583	1
-2.14274168819472	-1.27815696372157	3
1.55068753252392	4.58739766387092	1
4.75130404082539	0.212061134770141	2
-6.86155281934316	-7.11500354613292	4
0.529245013879543	4.64291933280828	1
-4.12590178115617	-0.151948387705566	3
7.16942375615576	-0.561819859016668	2
5.75791646012813	0.466920915906652	2
-1.08272144594513	4.29127527427718	1
-0.356104569898815	4.17134090390876	1
3.0124404516604	5.78263181170813	1
-1.05050247070116	4.07350398666511	1
-2.78741351649854	4.84039360086648	1
0.998810780055162	3.27973865444303	1
4.35299604277503	0.0555983864929942	2
14.309475618133	10.3432856199499	4
-6.39183565284826	0.791737785321281	3
6.65925761918621	0.213353140196724	2
-5.01826358066413	0.7925122211966	3
-1.9035134804208	5.37588311120356	1
-5.26886964501374	0.105017025073621	3
4.78888973096857	-0.0888121868705008	2
9.20821313810593	8.09930385703309	4
-4.42096021990354	-0.744891050405696	3
-19.6219806025933	5.0363758127496	4
2.94278487645691	5.75423326488606	4
-0.121190677160489	3.09040879517532	1
0.229946063965458	4.19475205653427	1
-4.19257671157695	0.0755222726123671	3
-0.213312395476224	6.84223532611506	1
-6.44979355953644	0.603542961318507	3
-3.23528170957957	-0.134866926689254	3
-5.46070963584128	-0.718955689252231	3
1.1253174063766	5.2424723583058	1
-7.37374723569081	-0.233307387337356	3
4.99466451530056	-0.335556830202808	2
4.60217355270365	0.0715737252286345	2
-4.18775633889429	-0.246447934768917	3
0.412526978117139	5.44315047945083	1
-17.2326848220304	19.3278850392995	4
5.72121906801005	0.419920034659156	2
-5.88471416063695	0.481341205435545	3
-5.97996546518438	-1.23358940442615	3
12.116634635655	11.2030848941353	4
4.64991409348576	0.421107261197841	2
-1.86282163464774	5.66594048999093	1
0.931660556538084	5.94879087513195	1
-5.92217885846736	0.996414473834649	3
-0.288101959001933	4.10238044457209	1
-3.39955208259464	-0.823727777542047	3
-6.93393853018197	0.114315817931761	3
-6.43723553763932	0.291042007657001	3
-13.5466536757219	-4.77000115770012	4
-1.81131510785501	4.6574090288047	1
3.76153947641984	-0.377916007600197	2
18.4037776247433	-11.4167509742098	4
-4.83774197703449	-0.0575094099787166	3
-4.15647805032884	-0.190190918322901	3
-0.0286428754482235	3.65435772803519	1
6.42466691650241	-0.377456481243283	2
4.61575032212696	0.571968318720034	2
-3.333837927933	0.200170129017976	3
6.32661155140148	0.17247963732683	2
5.4205670125431	-0.572147582578473	2
3.71190562611858	0.0153461114285345	2
-0.622211782063682	4.53843660647317	1
-6.26997969309942	-0.0634023989012915	3
2.99394761603876	5.77555499833422	1
-6.30779549031253	1.61051517078981	3
-3.48661416990807	-0.209571509333462	3
4.73340114223805	-0.00221117811274487	2
-6.35361312421765	0.795129560191182	3


==> Final IEEE/figures/data_radar.csv <==
x	y	z	label
0.824433042123885	0.118650192981135	-0.354515687760119	1
0.853883090791468	0.313894530281698	-0.510546313794841	1
1	0.181478900856852	-0.410420385721812	1
0.8598643621699	0.0683751726319412	-0.490126836396511	1
0.928335790496006	0.195936118067306	-0.406008922339241	1
0.666160732511224	0.245850546533099	-0.286468157954047	1
0.917950121808953	0.174910475692423	-0.508223683953064	1
0.915392550176355	0.164520416965936	-0.536014369973931	1
0.854851212717545	0.265317333450492	-0.792373320845173	1
0.873012711195058	0.389869334111387	-0.536879240370313	1
0.823247246346078	0.130318593307432	-0.672067448835711	1
0.877957445951711	0.00224182104538167	-0.837301430622099	1
0.758585404239328	0.200111540659192	-0.832666112037815	1
0.727708895700517	0.0866080867307494	-0.513725160590295	1
0.87389434401846	0.152920142765922	-0.761213742218758	1
0.635588790067137	0.42635018409363	-0.637579732333868	1
0.785374639741156	0.269906021738192	-0.498706252164509	1
0.866463775547584	0.315746735760714	-0.361061504543285	1
0.645804194250429	0.174714855848665	-0.231540031435252	1
0.799628062455366	0.144504542025434	-0.167533426768156	1
0.944889293184615	0.285268522891735	-0.300506483428791	1
0.621496609234083	0.186973710252325	-0.588638123742149	1
0.769454276480331	0.00900488744894083	-0.58720376282507	1
0.947904850086415	0.0858093082167586	-0.518238028393909	1
0.693852359884443	0.252364191901852	-0.740801089182155	1
0.806753425892082	0.262424122003219	-0.756200498448683	1
0.974807383467984	0.35945620296257	-0.570784225032251	1
0.62001513807186	0.350522053682361	-0.279679970069326	1
0.799011684897862	0.370625794032315	-0.579022225668725	1
0.782316758045376	0.0935894163480874	-0.483280578679176	1
0.801713509712278	0.0213792071970487	-0.404541093613028	1
0.825842823475309	0.127097939047791	-0.272457917426934	1
0.458231347336854	0.507845873944114	-0.00827306403477662	2
0.694377637449066	0.624682437289352	0.297739283183298	2
0.75196514549224	0.690220213278942	0.189821115378752	2
0.596878285112315	0.775695703685683	0.330916617919423	2
0.770556731015604	0.343294585650825	0.491146959299305	2
0.6832444511118	0.577908849025837	0.722358674442356	2
0.780886615814644	0.71885085683012	0.568882775249514	2
0.764239999449846	0.563416609046567	0.323555645535682	2
0.718952030947486	0.614578251797913	0.59283206108292	2
0.934761507158751	0.576681452040358	0.65831414048684	2
0.670321877314031	0.54640346296045	0.351053445435116	2
0.618751929595386	0.6044434464253	0.567820006851112	2
0.760585762925432	0.657788859616212	0.608692678895234	2
0.393068039543698	0.588824391490233	0.0349693453457088	2
0.787529638658321	0.608013743592107	0.687944168029376	2
0.682554634892776	0.478740258648856	0.471191948367834	2
0.685228393917481	0.545940731706039	0.494005948063283	2
0.883998074373979	0.535891248299495	0.625650805650612	2
0.772524618510638	0.362753145112097	0.52551998549891	2
0.79918645584138	0.394384557496512	0.507943133102226	2
0.799352667305514	0.524731227220853	0.707138132242805	2
0.570490739068551	0.511170280060773	0.43433393013799	2
0.709771478409168	0.64156928166604	0.732012311123524	2
0.849682977780056	0.474086553907435	0.552202094593284	2
0.869647171559098	0.484559683676805	0.607082252992967	2
0.519082848485701	0.685203409994405	0.431866435752968	2
0.812044330421672	0.660989045457702	0.401276637218764	2
0.796668130294142	0.59172647247618	0.564635418214022	2
0.434434011288575	0.671925886945659	-0.0363941409665448	2
0.872015338407125	0.663101432876981	0.332158311607402	2
-0.0507017883396505	0.215549337674665	0.0303463006868484	3
-0.0149657016466771	0.627868745407874	-0.48799060674673	3
0.00580135304318971	0.776677256658705	-0.606208007309713	3
0.167779928282233	0.89466797095465	-0.649444471934638	3
0.498114499478418	0.783044397697039	-0.106937574589055	3
-0.250092154733557	0.0746821415429324	0.258236181431029	3
-0.165767531492817	0.539297462847403	-0.20397210837843	3
-0.0903685663723654	0.686717534884195	-0.620313359399626	3
-0.104889257066262	0.192641396226354	0.0838485293024711	3
-0.183334859195508	0.534547879898368	-0.408564704014281	3
-0.0590508695675386	0.70718391062911	-0.566105418278297	3
0.0544065601368559	0.908224110293228	-0.658743038558806	3
0.240765321979283	0.821169108575962	-0.415297329399353	3
-0.300218905239768	-0.0985337405251526	0.629658250787658	3
-0.134322163418157	0.522685605446081	-0.179554305654942	3
-0.114632429994577	0.617475224510643	-0.537131756381527	3
0.302242108323322	0.865912635578942	-0.33080983298317	3
-0.0643429784411637	0.152404361607141	-0.0295192044086915	3
-0.209577803733865	0.559781307376399	-0.277097156495582	3
0.0190431040601139	0.621987228300234	-0.680103434609449	3
0.297527238048864	0.779519217817631	-0.819200219392125	3
0.257962223782304	0.876196154072311	-0.409186708591421	3
-0.160903663690739	0.526450090902242	-0.22508061826972	3
-0.110107749147218	0.675852125644777	-0.512344857635627	3
0.207705184204543	0.968221714186247	-0.49990269145893	3
-0.0878040924330559	0.212269102559624	0.308733281722241	3
-0.180378344769087	0.531226432738425	-0.284675281026101	3
0.365191010324331	0.928976781829452	-0.408681742172107	3
-0.0743159619103683	0.184600433458146	0.188897650125166	3
-0.137214551670666	0.595744525709942	-0.263921753304342	3
-0.011914898424972	0.798982687506286	-0.515130060962481	3
0.133617768915921	0.864395430500424	-0.608113610652373	3
-0.0331050614866299	0.178317138135519	-0.200366509066646	3
-0.108846631572907	0.584380569623796	-0.458030983325763	3
-0.101337941866764	0.819024055490203	-0.42954545280145	3
0.0957326873420869	0.875774642573143	-0.644492665320239	3
-0.137426161436631	0.558740776909681	-0.180339913417691	3
-0.00568280489393233	0.686818413617162	-0.459780406524796	3
0.233237475062162	0.861025704255393	-0.532162989673024	3
0.35817845411208	0.931455772455192	-0.339037362796404	3
-0.192638077259436	0.135149394837129	0.24456699758237	3
-0.163243843540267	0.56794536313132	-0.368577170377671	3
-0.0551926730518452	0.663696652111523	-0.588813731251924	3
0.143491005042393	0.829181837501343	-0.33379617807939	3
-0.154005318824524	-0.0424587429445042	0.541032705455658	3
-0.153808880157298	0.614377092439907	-0.26943131730788	3
0.329985415954468	1	-0.404344764027049	3
-0.119826294196374	0.145068136929352	0.158211637615816	3
-0.183459299926991	0.493910132523494	-0.227103957820974	3
-0.192623272038134	0.213987792354954	0.257710046820111	4
0.273896609479902	0.291118244789569	-0.521328901015233	4
0.422671305349588	0.572578249822893	-0.782756408296249	4
-0.249875094693715	0.22373538658422	0.734454251537127	4
0.461515073295097	0.234549158464022	-0.610670323525319	4
0.515861789641241	0.441184989120042	-0.638110086741274	4
0.444639790936548	0.559409463210333	-0.64110313306725	4
0.0414834634713854	0.290393319933138	-0.23676144899213	4
0.554548245928823	0.314481755871851	-0.475392266824614	4
0.560438042357325	0.351583101496758	-0.623944027197117	4
0.255575500439752	0.186473933024357	-0.438173152680608	4
0.426295546652752	0.238409883408421	-0.711701856438965	4
0.565942348320486	0.29024350469937	-0.780522286496713	4
0.511738912951847	0.212163460107101	-0.599985209186778	4
0.516297861793024	0.350252051512571	-0.84030035791527	4
0.593131671429993	0.129851511029918	-0.448104629842824	4
0.645278750543512	0.187207228009154	-0.500737997660057	4
0.662773999706759	0.351615166780358	-0.367183817808313	4
0.532187009102403	0.0752506733470372	-0.44086113426046	4
0.590847154633487	0.382352756946295	-0.458448819022717	4
0.521200839837663	0.385301521744501	-0.625932100040549	4
0.367034038594611	0.27377996189765	-0.575539844479211	4
0.529745738936457	0.29478664473073	-0.616578875020526	4
0.621271549037335	0.5375802527689	-0.636095647596148	4
0.502399131377189	0.350610987152007	-0.725216691524109	4
0.70045901870615	0.440391752079479	-0.642944697663959	4
0.542618934476495	0.346398293318659	-0.772372147495814	4
0.778043307302512	0.520800913977087	-0.366945220121477	4
0.451832887170042	0.110960780168686	-0.476720117292336	4
0.455252241660216	0.39512901696675	-1	4
0.734806423911802	0.316396965760568	-0.584077884980685	4
0.138459277857748	0.180830499372077	-0.407024866452865	4
0.512484872052023	0.31323471959953	-0.714167992451146	4
0.613191274918935	0.429564823093123	-0.675166710221299	4
0.290715460605394	0.348034308941475	-0.594707265198837	4
0.520856514157674	0.282080775820192	-0.618848115047002	4
0.657227636661143	0.484689563884618	-0.729017276916148	4
0.77672560587776	0.00149899207518667	-0.21106542721512	1
0.820965702978297	0.0330110943001147	-0.140011444841771	1
0.69962661398518	0.45821481614522	-0.731202475638044	1
0.906352328359483	0.132685659128664	-0.656700461078182	1
0.625533291459451	0.361566694919136	-0.351642148047784	1
0.725048781726496	0.262832163084544	-0.5533359838245	1
0.831265298580631	0.1740939671264	-0.762794244737967	1
0.936162325100382	0.377352293131284	-0.416223065457046	1
0.669265792775181	0.561475507695139	0.44315612601126	2
0.785082607097259	0.418086773037581	0.527142983239811	2
0.832018941237345	0.470122490723211	0.393047985505113	2
0.754483725960513	0.396654782064729	0.110406609044771	2
0.883863528800475	0.667783189051387	0.597961553074498	2
0.621049816941101	0.522059891174209	0.469357725499468	2
0.876215099957244	0.566874744962471	0.612164150906739	2
0.593152092722129	0.590362521556017	0.297995100565603	2
0.147354320757927	0.788635864454383	-0.825130688932554	3
0.212663390095201	0.846300590176796	-0.532675102380205	3
0.140715429415114	0.743645520673495	-0.746258758373825	3
0.140263240219497	0.910790452428185	-0.678932145755775	3
-0.0740894836082366	0.665272799621494	-0.466987329589139	3
0.143051660698379	0.819161160073305	-0.661656687251057	3
0.094755295981949	0.801939698673302	-0.278827956765123	3
0.294534812080008	0.778470173834315	-0.0507692336718268	3
0.0661402013357669	0.794433120682014	-0.485916439055408	3
-0.0274270000233124	0.652640690310212	-0.511170283533431	3
0.162435357788725	0.858334077072349	-0.651518749477299	3
-0.0488151653534726	0.728566484441546	-0.433509730592328	3
0.130708656400897	0.85849364952431	-0.553879698108684	3
0.315920886215645	0.28654857096813	-0.544113331888803	4
0.474626315579567	0.344890691742261	-0.683031260358267	4
0.590719010731811	0.271499469215992	-0.766649275987914	4
0.691581698317992	0.404979511960002	-0.644184521025589	4
-0.124245053144471	0.134397761165377	-0.0351676479025723	4
0.474205590785652	0.23456257995831	-0.49439164354286	4
0.514756922706371	0.252669707238573	-0.448412541197839	4
0.619228196203653	0.375217168409653	-0.805114005882256	4
0.404813754869865	0.237843804231862	-0.501161836433109	4
0.726070889679146	0.556873742625317	-0.317395307815601	4


==> Final IEEE/figures/outliers_BIC-RES_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.924	0.974	0.763	0.9395	0.914
0.01	0.9235	0.9705	0.7585	0.9275	0.9115
0.02	0.8575	0.917	0.897	0.8925	0.913
0.03	0.878	0.9295	0.898	0.8985	0.9085
0.04	0.863	0.928	0.9075	0.896	0.9085
0.05	0.572	0.6595	0.6675	0.5995	0.6115
0.06	0.5635	0.6595	0.659	0.5925	0.6145
0.07	0.5775	0.634	0.6445	0.578	0.5895
0.08	0.581	0.6655	0.6885	0.603	0.6315
0.09	0.3815	0.4645	0.463	0.3875	0.4085
0.1	0.3765	0.444	0.463	0.387	0.4025
0.11	0.371	0.4495	0.4515	0.387	0.4025
0.12	0.2645	0.3085	0.334	0.2655	0.2735
0.13	0.2575	0.2975	0.318	0.271	0.283
0.14	0.2505	0.294	0.311	0.2535	0.263
0.15	0.1725	0.1945	0.2155	0.1855	0.1955
0.16	0.1915	0.215	0.228	0.1845	0.196
0.17	0.1705	0.2095	0.219	0.1755	0.182
0.18	0.1905	0.2055	0.229	0.163	0.1935
0.19	0.123	0.135	0.152	0.128	0.121
0.2	0.119	0.136	0.1515	0.134	0.1305
0.21	0.118	0.1335	0.1585	0.1155	0.127
0.22	0.094	0.1	0.1305	0.092	0.103
0.23	0.0845	0.1015	0.112	0.0845	0.086
0.24	0.0825	0.101	0.1145	0.0895	0.0885
0.25	0.082	0.097	0.1275	0.078	0.083
0.26	0.058	0.0695	0.0905	0.055	0.0605
0.27	0.063	0.0775	0.088	0.0625	0.0675
0.28	0.063	0.064	0.0915	0.059	0.059
0.29	0.041	0.048	0.066	0.038	0.0515
0.3	0.039	0.045	0.07	0.041	0.0405
0.31	0.0515	0.059	0.0725	0.0515	0.0505
0.32	0.0385	0.045	0.0515	0.0285	0.033
0.33	0.0315	0.046	0.055	0.0325	0.0385
0.34	0.0305	0.0325	0.052	0.0295	0.038
0.35	0.0165	0.026	0.0375	0.021	0.0245


==> Final IEEE/figures/outliers_BIC-RES_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.985	1	1	1	1
0.01	0	0.99	0.996666666666667	0.995	0.998333333333333
0.02	0	0.853333333333333	0.996666666666667	0.956666666666667	1
0.03	0	0.39	0.998333333333333	0.815	0.998333333333333
0.04	0	0.1	0.995	0.503333333333333	0.998333333333333
0.05	0	0.00166666666666667	1	0.181666666666667	0.998333333333333
0.06	0	0	1	0.03	0.998333333333333
0.07	0	0	0.998333333333333	0.00166666666666667	0.996666666666667
0.08	0	0	0.993333333333333	0	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.953333333333333	0	0.961666666666667
0.16	0	0	0.951666666666667	0	0.948333333333333
0.17	0	0	0.873333333333333	0	0.925
0.18	0	0	0.758333333333333	0	0.906666666666667
0.19	0	0	0.586666666666667	0	0.895
0.2	0	0	0.265	0	0.855
0.21	0	0	0.0983333333333333	0	0.796666666666667
0.22	0	0	0.0283333333333333	0	0.685
0.23	0	0	0.00833333333333333	0	0.565
0.24	0	0	0.00166666666666667	0	0.45
0.25	0	0	0.00166666666666667	0	0.336666666666667
0.26	0	0	0	0	0.188333333333333
0.27	0	0	0	0	0.0666666666666667
0.28	0	0	0	0	0.0283333333333333
0.29	0	0	0	0	0.005
0.3	0	0	0	0	0
0.31	0	0	0	0	0
0.32	0	0	0	0	0
0.33	0	0	0	0	0
0.34	0	0	0	0	0
0.35	0	0	0	0	0


==> Final IEEE/figures/outliers_BIC-Schwarz_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.553	0.6735	0.7075	0.657	0.6995
0.01	0.5475	0.6915	0.7025	0.652	0.6915
0.02	0.0485	0.0895	0.123	0.0925	0.129
0.03	0.0575	0.0945	0.1235	0.092	0.13
0.04	0.0505	0.0805	0.112	0.0875	0.116
0.05	0.0065	0.0215	0.047	0.0205	0.097
0.06	0.009	0.0195	0.0675	0.021	0.1
0.07	0.0065	0.0155	0.0585	0.0235	0.096
0.08	0.0075	0.021	0.056	0.025	0.0845
0.09	0.003	0.004	0.061	0.008	0.147
0.1	0.001	0.0065	0.0625	0.0115	0.1355
0.11	0.0035	0.0075	0.0625	0.009	0.1575
0.12	0.002	0.004	0.0425	0.0055	0.1425
0.13	0.001	0.005	0.047	0.005	0.1415
0.14	0.0025	0.004	0.0515	0.0065	0.149
0.15	0.0055	0.0035	0.039	0.0065	0.159
0.16	0.003	0.004	0.032	0.0035	0.143
0.17	0.003	0.0035	0.0325	0.0045	0.1525
0.18	0.003	0.0065	0.039	0.003	0.148
0.19	0.0015	0.004	0.033	0.007	0.1385
0.2	0.007	0.0075	0.0325	0.0035	0.12
0.21	0.0065	0.005	0.0425	0.007	0.1355
0.22	0.0125	0.006	0.0265	0.008	0.1015
0.23	0.011	0.007	0.0325	0.0075	0.1055
0.24	0.0135	0.01	0.0355	0.0085	0.0995
0.25	0.011	0.008	0.03	0.01	0.093
0.26	0.016	0.0205	0.036	0.016	0.0725
0.27	0.0185	0.0175	0.0435	0.0155	0.079
0.28	0.026	0.014	0.034	0.0145	0.0825
0.29	0.0365	0.0245	0.045	0.026	0.0725
0.3	0.0305	0.034	0.0465	0.0285	0.0675
0.31	0.025	0.0265	0.0435	0.029	0.08
0.32	0.046	0.05	0.0665	0.04	0.0755
0.33	0.042	0.048	0.0665	0.043	0.0885
0.34	0.0455	0.046	0.0655	0.041	0.0645
0.35	0.0635	0.0705	0.0965	0.0685	0.114


==> Final IEEE/figures/outliers_BIC-Schwarz_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	1	1	1	1	1
0.01	0	0.998333333333333	1	1	1
0.02	0	0.946666666666667	1	0.991666666666667	1
0.03	0	0.693333333333333	1	0.933333333333333	1
0.04	0	0.356666666666667	0.998333333333333	0.771666666666667	1
0.05	0	0.0933333333333333	1	0.435	0.998333333333333
0.06	0	0.005	1	0.173333333333333	0.998333333333333
0.07	0	0	0.998333333333333	0.0216666666666667	0.998333333333333
0.08	0	0	0.993333333333333	0.00833333333333333	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.958333333333333	0	0.961666666666667
0.16	0	0	0.958333333333333	0	0.948333333333333
0.17	0	0	0.92	0	0.925
0.18	0	0	0.856666666666667	0	0.906666666666667
0.19	0	0	0.746666666666667	0	0.895
0.2	0	0	0.416666666666667	0	0.855
0.21	0	0	0.188333333333333	0	0.796666666666667
0.22	0	0	0.0583333333333333	0	0.685
0.23	0	0	0.0133333333333333	0	0.566666666666667
0.24	0	0	0.00333333333333333	0	0.451666666666667
0.25	0	0	0.00166666666666667	0	0.345
0.26	0	0	0	0	0.206666666666667
0.27	0.00166666666666667	0	0	0	0.075
0.28	0	0	0	0	0.0283333333333333
0.29	0.00166666666666667	0	0	0	0.005
0.3	0.00333333333333333	0	0	0	0
0.31	0.00333333333333333	0	0	0	0
0.32	0.00166666666666667	0	0	0	0
0.33	0.00666666666666667	0	0	0	0
0.34	0.00333333333333333	0	0	0	0
0.35	0	0	0	0	0


==> Final IEEE/figures/outliers_BIC-aRES_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.0095	0.0165	0.02	0.013	0.03
0.01	0.008	0.0125	0.0235	0.0155	0.0265
0.02	0	0.002	0.005	0.0015	0.005
0.03	0.001	0.002	0.0025	0.001	0.003
0.04	0.0015	0.002	0.005	0.0015	0.005
0.05	0	0	0	0	0.004
0.06	0	0.0015	0.003	0	0.007
0.07	0	0.0005	0.0035	0	0.006
0.08	0	0	0.002	0	0.0035
0.09	0	0	0.0005	0	0.003
0.1	0	0	0	0	0.0045
0.11	0	0	0.002	0	0.002
0.12	0	0	0.0005	0	0.0095
0.13	0	0	0.0005	0	0.0045
0.14	0	0	0.0005	0	0.007
0.15	0	0	0	0	0.0105
0.16	0	0	0.0005	0	0.007
0.17	0	0	0.001	0	0.006
0.18	0	0	0.001	0	0.006
0.19	0	0	0	0	0.0055
0.2	0	0	0.0005	0	0.009
0.21	0	0	0.0005	0.0005	0.0085
0.22	0	0	0	0	0.0065
0.23	0	0	0	0	0.004
0.24	0.001	0	0	0.0005	0.004
0.25	0.0005	0	0.0005	0	0.0025
0.26	0	0	0.001	0	0.0045
0.27	0	0	0	0	0.0045
0.28	0.0005	0.0005	0	0	0.0055
0.29	0.001	0.0005	0.001	0	0.001
0.3	0	0	0.0005	0.0005	0.003
0.31	0	0	0.001	0	0.003
0.32	0.0005	0.0005	0.001	0.0005	0.0025
0.33	0.0005	0.0005	0	0	0.003
0.34	0.001	0	0	0.0005	0.0015
0.35	0.002	0.0005	0.001	0.0005	0.004


==> Final IEEE/figures/outliers_BIC-aRES_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.99	0.996666666666667	0.998333333333333	0.998333333333333	0.996666666666667
0.01	0	0.99	1	0.996666666666667	0.996666666666667
0.02	0	0.915	0.998333333333333	0.97	0.998333333333333
0.03	0	0.583333333333333	1	0.89	1
0.04	0	0.226666666666667	0.998333333333333	0.67	1
0.05	0	0.025	1	0.331666666666667	0.998333333333333
0.06	0	0	1	0.1	0.998333333333333
0.07	0	0	0.998333333333333	0.0116666666666667	0.998333333333333
0.08	0	0	0.993333333333333	0.00166666666666667	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.958333333333333	0	0.961666666666667
0.16	0	0	0.958333333333333	0	0.948333333333333
0.17	0	0	0.911666666666667	0	0.925
0.18	0	0	0.838333333333333	0	0.906666666666667
0.19	0	0	0.696666666666667	0	0.895
0.2	0	0	0.363333333333333	0	0.855
0.21	0	0	0.155	0	0.796666666666667
0.22	0	0	0.0483333333333333	0	0.685
0.23	0	0	0.0116666666666667	0	0.566666666666667
0.24	0	0	0.00333333333333333	0	0.451666666666667
0.25	0	0	0.00166666666666667	0	0.34
0.26	0	0	0	0	0.201666666666667
0.27	0.00166666666666667	0	0	0	0.07
0.28	0	0	0	0	0.0283333333333333
0.29	0	0	0	0	0.005
0.3	0	0	0	0	0
0.31	0.00166666666666667	0	0	0	0
0.32	0	0	0	0	0
0.33	0.00166666666666667	0	0	0	0
0.34	0	0	0	0	0
0.35	0	0	0	0	0


==> Final IEEE/figures/paper_sens_EM_Gaus_BIC_Gaus_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	54
-20	-3.15789473684211
-18.5454545454545	-4
-18	-4.32432432432432
-16	-4.8
-14.2857142857143	-4
-16	-3.07692307692308
-17.1666666666667	-2
-16	-1.44
-14	-0.736842105263158
-12	-1.63636363636364
-11.2727272727273	-2
-10	-3.59090909090909
-8.61538461538461	-4
-10	-4.36
-12	-5.05263157894737
-14	-4.5
-14.5	-6
-14	-6.15384615384615
-12	-7.2
-11.6923076923077	-8
-10	-9.40425531914894
-8.88	-10
-8	-10.8461538461538
-6.8	-12
-6	-12.4651162790698
-4.66666666666667	-12
-4	-11.7435897435897
-3.06849315068493	-10
-2.81481481481481	-8
-2	-6.24
-1.83783783783784	-6
0	-5.48872180451128
2	-5.52631578947368
2.72	-6
3.28205128205128	-8
3.36111111111111	-10
3.5609756097561	-12
4	-13.3846153846154
4.72727272727273	-14
6	-15
6.77777777777778	-14
8	-12.5333333333333
8.15094339622642	-12
8.4375	-10
8.97826086956522	-8
9.41605839416058	-6
10	-5.10112359550562
12	-4.85714285714286
14	-4.89655172413793
16	-4.36065573770492
16.4888888888889	-4
18	-2.9375
19.5	-2
20	-1.28571428571429
0.1	6
20	1.02857142857143
19.5072463768116	2
18	3.18181818181818
16.6415094339623	4
18	5.18032786885246
20	5.46875
0.1	43
20	7.36
18	7.78571428571429
16	7.3
14	6
14	6
12	5.81481481481481
10	5.36585365853658
9.74257425742574	6
10	7
10.6842105263158	8
10	8.8125
9.07317073170732	10
9.27272727272727	12
9.22222222222222	14
10	15.5
10.875	16
10	16.3333333333333
8	16.1818181818182
6	17.0769230769231
4	17.78125
2.25	18
2	18.0625
1.66666666666667	18
0	17.7142857142857
-2	16.8333333333333
-2.58823529411765	16
-3.29230769230769	14
-3.23893805309734	12
-3.78378378378378	10
-4	9.5
-4.66666666666667	10
-6	10.969696969697
-7.03030303030303	12
-8	12.7272727272727
-10	12.5098039215686
-11.1304347826087	12
-12	11.7222222222222
-14	10.6428571428571
-15.2	10
-16	9.52
-16.8	10
-18	10.4090909090909
-20	10
0.1	5
-3.2	-6
-4	-6.11764705882353
-4.23529411764706	-6
-4	-5.93333333333333
-3.2	-6
0.1	9
17.1724137931034	10
18	8.4
18.8571428571429	10
18	12
18	12
16	12
16	12
16	12
17.1724137931034	10
0.1	5
13.8	14
14	13.6
14.1666666666667	14
14	14.5
13.8	14
0.2	3
-20	3.42857142857143
-19.6190476190476	4
-20	4.22857142857143
0.2	5
-7.8	-8
-6	-8.64285714285714
-5.33333333333333	-8
-6	-7.59090909090909
-7.8	-8
0.2	77
4.78571428571429	-8
6	-9.58139534883721
7.74358974358974	-8
8	-7.80769230769231
8.68613138686131	-6
9.97938144329897	-4
10	-3.8
11.125	-2
12	-1.51724137931034
13.375	0
14	1.11111111111111
14.9090909090909	0
16	-1.2
18	-0.666666666666666
18.4761904761905	0
18.0579710144928	2
18	2.04545454545454
16	2.625
14.1666666666667	4
14	4.11320754716981
12.5	4
12	3.90909090909091
10	3.04347826086956
8	3.74193548387097
7.56043956043956	4
8	4.68965517241379
8.75247524752475	6
9.11904761904762	8
8	9.25333333333333
7.125	10
6.12903225806452	12
6.52173913043478	14
6	14.3428571428571
4.38888888888889	16
4	16.21875
2	16
2	16
0	15.4117647058824
-2	15.0625
-2.52307692307692	14
-2.35398230088496	12
-2.43243243243243	10
-3.55172413793103	8
-4	7.78512396694215
-6	6.70967741935484
-7.41935483870968	6
-8	5.68965517241379
-9.8	6
-9.2	8
-8	8.54545454545455
-7.61904761904762	10
-8	10.3809523809524
-10	10.6296296296296
-12	10.3333333333333
-12.4528301886792	10
-12	9.14285714285714
-10.2222222222222	8
-10.0833333333333	6
-12	5.29230769230769
-13.8260869565217	4
-14	3.38461538461538
-14.4864864864865	2
-14	1.6
-13.0526315789474	0
-12	-0.727272727272727
-10	-1.88095238095238
-9.81927710843373	-2
-8	-3.53299492385787
-6	-3.84831460674157
-4.45714285714286	-4
-4	-4.26666666666667
-2	-4.32142857142857
0	-4.73684210526316
2	-4.64912280701754
4	-5.9375
4.07017543859649	-6
4.78571428571429	-8
0.2	5
2.71428571428571	12
2	11.7560975609756
1.6	12
2	12.2222222222222
2.71428571428571	12
0.3	43
5.82456140350877	-6
6	-6.47619047619047
7.24999999999999	-6
8	-5.87755102040816
8.94845360824742	-4
9.69172932330827	-2
10	-1.51190476190476
11.6387096774194	0
10	1.66013071895425
9.53153153153153	2
8	3.09677419354839
6.46153846153846	4
7.88235294117647	6
7.95774647887324	8
6	9.81699346405229
4	9.99183673469388
2	9.88185654008439
0	9.71153846153846
-2	9.08108108108108
-2.68965517241379	8
-4	7.37190082644628
-5.71134020618557	6
-6	5.65432098765432
-7.98518518518518	4
-8	3.9937106918239
-8.16666666666667	4
-10	4.36666666666667
-11.1578947368421	4
-12	3.81176470588235
-13.3050847457627	2
-12	0.229885057471265
-11.8984771573604	0
-10	-1.48412698412698
-9.21686746987952	-2
-8	-3.0253807106599
-6	-3.56741573033708
-4	-3.77235772357724
-2	-3.77717391304348
0	-3.99152542372881
2	-3.72631578947368
3.04	-4
4	-4.375
5.82456140350877	-6
0.3	5
2.8	2
2	1.8413597733711
1.36363636363636	2
2	2.16374269005848
2.8	2
0.4	39
-8.6144578313253	-2
-8	-2.51776649746193
-6	-3.28651685393258
-4	-3.50135501355014
-2	-3.5054347826087
0	-3.56779661016949
2	-2.67368421052632
4	-3.56571428571429
6	-3.91964285714286
8	-3.95530726256983
9.31578947368421	-2
10	-0.916666666666667
10.9935483870968	0
10	1.00653594771242
8.63063063063063	2
8	2.45161290322581
6	3.46296296296296
5.66081871345029	4
6	4.33918128654971
7.3921568627451	6
7.25352112676056	8
6	9.16339869281046
4	9.58367346938775
2	9.45991561181435
0	9.23076923076923
-1.85507246376812	8
-2	7.92727272727273
-4	6.95867768595041
-5.19587628865979	6
-6	5.03703703703704
-7.24444444444444	4
-8	3.67924528301887
-10	3.64383561643836
-12	2.63529411764706
-12.4576271186441	2
-12	1.37931034482759
-11.3908629441624	0
-10	-1.08730158730159
-8.6144578313253	-2
0.4	7
4.18390804597701	2
4	1.94326241134752
2	1.55807365439093
0.227272727272727	2
2	2.45614035087719
4	2.10666666666667
4.18390804597701	2
0.5	47
-8.01204819277108	-2
-8	-2.01015228426396
-6	-3.00561797752809
-4	-3.23035230352304
-2	-3.23369565217391
0	-3.14406779661017
1.76470588235294	-2
2	-1.85185185185185
2.34285714285714	-2
4	-2.99428571428571
6	-3.47321428571429
8	-3.39664804469274
8.93984962406015	-2
10	-0.321428571428572
10.3483870967742	0
10	0.352941176470588
8	1.86899563318777
7.31818181818182	2
6	2.53703703703704
5.33333333333333	2
4	1.5886524822695
2	1.27478753541076
0	1.27272727272727
-0.769230769230769	2
0	2.30534351145038
2	2.74853801169591
4	2.77333333333333
5.07602339181287	4
6	4.92397660818713
6.90196078431373	6
6.54929577464789	8
6	8.50980392156863
4	9.17551020408163
2	9.0379746835443
0	8.75
-1.1304347826087	8
-2	7.56363636363636
-4	6.54545454545455
-4.68041237113402	6
-6	4.41975308641975
-6.5037037037037	4
-8	3.36477987421384
-10	3.18721461187215
-11.6993464052288	2
-10.8832487309645	0
-10	-0.690476190476191
-8.01204819277108	-2
0.6	43
-7.44943820224719	-2
-6	-2.7247191011236
-4	-2.95934959349593
-2	-2.96195652173913
0	-2.72033898305085
1.11111111111111	-2
2	-1.440329218107
3.29523809523809	-2
4	-2.42285714285714
6	-3.02678571428571
8	-2.83798882681564
8.56390977443609	-2
9.75401069518717	0
8	1.43231441048035
6	1.77173913043478
4	1.23404255319149
2	0.991501416430595
0	0.363636363636364
-1.73076923076923	2
0	2.68702290076336
2	3.04093567251462
4	3.44
4.49122807017544	4
6	5.50877192982456
6.41176470588235	6
6	7.58490566037736
5.79047619047619	8
4	8.76734693877551
2	8.61603375527426
0	8.26923076923077
-0.405797101449276	8
-2	7.2
-4	6.13223140495868
-4.16494845360825	6
-5.8150289017341	4
-6	3.81714285714286
-8	3.05031446540881
-10	2.73059360730594
-11.0457516339869	2
-10.3756345177665	0
-10	-0.293650793650794
-8	-1.55454545454545
-7.44943820224719	-2
0.7	45
-6.8876404494382	-2
-6	-2.4438202247191
-4	-2.68834688346883
-2	-2.69021739130435
0	-2.29661016949153
0.457516339869281	-2
2	-1.02880658436214
4	-1.81021897810219
4.33333333333333	-2
6	-2.58035714285714
8	-2.27932960893855
8.18796992481203	-2
9.2192513368984	0
8	0.995633187772926
6	1.22826086956522
4	0.879432624113475
2	0.708215297450425
0.387096774193548	0
0	-0.923076923076922
-0.397350993377483	0
-2	1.54140127388535
-2.84705882352941	2
-2	2.47368421052632
0	3.06870229007634
2	3.33333333333333
3.86885245901639	4
4	4.1259842519685
5.8740157480315	6
4.83809523809524	8
4	8.35918367346939
2	8.19409282700422
0.977777777777777	8
0	7.68115942028986
-2	6.83636363636364
-3.54362416107383	6
-4	5.5177304964539
-5.23699421965318	4
-6	3.24571428571429
-8	2.73584905660377
-10	2.27397260273973
-10.3921568627451	2
-10	0.604651162790696
-9.80597014925373	0
-8	-1.1
-6.8876404494382	-2
0.8	15
-6.32584269662921	-2
-6	-2.16292134831461
-4	-2.41734417344173
-2	-2.41847826086956
-0.326086956521739	-2
-1.05960264900662	0
-2	0.904458598726114
-4	1.97058823529412
-4.03333333333333	2
-6	2.67428571428571
-8	2.42138364779874
-9.54022988505747	2
-9.05970149253731	0
-8	-0.645454545454545
-6.32584269662921	-2
0.8	13
5.61538461538462	-2
6	-2.13392857142857
6.75	-2
8	-1.43820224719101
8.68449197860962	0
8	0.558951965065502
6	0.684782608695652
4	0.524822695035461
2	0.424929178470255
1.03225806451613	0
2	-0.617283950617284
4	-1.08029197080292
5.61538461538462	-2
0.8	15
-4.65895953757225	4
-4	2.03448275862069
-2	3.13157894736842
0	3.45038167938931
2	3.62573099415205
3.04918032786885	4
4	4.91338582677165
5.08661417322835	6
4	7.84
2	7.49056603773585
0	6.95652173913043
-2	6.47272727272727
-2.87248322147651	6
-4	4.80851063829787
-4.65895953757225	4
0.9	15
-5.125	-2
-4	-2.14634146341463
-2	-2.14673913043478
-1.41304347826087	-2
-1.72185430463576	0
-2	0.267515923566879
-4	0.5
-5.7	2
-6	2.10285714285714
-8	2.10691823899371
-8.39080459770115	2
-8.3134328358209	0
-8	-0.190909090909091
-6	-0.384615384615385
-5.125	-2
0.9	11
1.67741935483871	0
2	-0.205761316872428
4	-0.350364963503649
6	-0.541666666666667
8	-0.314606741573034
8.14973262032086	0
8	0.122270742358079
6	0.141304347826087
4	0.170212765957447
2	0.141643059490085
1.67741935483871	0
0.9	15
-4.08092485549133	4
-4	3.75862068965517
-2	3.78947368421053
0	3.83206106870229
2	3.91812865497076
2.22950819672131	4
4	5.7007874015748
4.2992125984252	6
4	6.50666666666667
2	6.54716981132075
0	6.23188405797101
-2	6.10909090909091
-2.2013422818792	6
-4	4.09929078014184
-4.08092485549133	4


==> Final IEEE/figures/paper_sens_EM_Gaus_BIC_Gaus_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/paper_sens_EM_Gaus_BIC_Gaus_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	7
5.375	-12
6	-12.5555555555556
6.43478260869565	-12
6.66666666666667	-10
6	-8.875
4.61538461538462	-10
5.375	-12
0.1	45
-4.07407407407407	-4
-4	-4.04166666666667
-2	-4.07843137254902
0	-4
0	-4
2	-3
4	-3.57894736842105
6	-3.79569892473118
8	-3.70700636942675
9.55813953488372	-2
10	-1.49668874172185
11.6028368794326	0
10	1.43037974683544
8.125	2
8	2.14285714285714
6.60714285714286	4
8	4.82105263157895
9.19148936170213	6
9.86516853932584	8
8	9.97619047619048
7.90909090909091	10
6	10.6461538461538
4	10.875
2.19354838709677	10
2	9.97551020408163
0	9.87192118226601
-2	9.03896103896104
-3	8
-4	7.63963963963964
-6	6.03921568627451
-6.05	6
-8	5.03703703703704
-10	5.2
-12	4.91764705882353
-13.21875	4
-14	2.68421052631579
-14.4814814814815	2
-14	1.2972972972973
-13.4418604651163	0
-12	-1.27835051546392
-10.25	-2
-10	-2.20833333333333
-8	-3.56043956043956
-6	-3.83061889250814
-4.07407407407407	-4
0.1	5
2.44444444444444	2
2	1.94871794871795
1.84158415841584	2
2	2.04984423676012
2.44444444444444	2
0.2	45
-9.34306569343066	-2
-8	-3.01098901098901
-6	-3.50488599348534
-4	-3.67224080267559
-2	-3.67123287671233
0	-3.45652173913043
1.77483443708609	-2
2	-1.87453874538745
2.47222222222222	-2
4	-2.82706766917293
6	-3.25806451612903
8	-3.07006369426752
8.97674418604651	-2
10	-0.834437086092715
10.8936170212766	0
10	0.79746835443038
8	1.69677419354839
6.22641509433962	2
6	2.30769230769231
5.6580310880829	4
6	4.29333333333333
8	5.87368421052632
8.12765957446809	6
8.74157303370787	8
8	8.78571428571429
6	9.68131868131868
4	9.81742738589212
2	9.56734693877551
0	9.37931034482759
-1.86666666666667	8
-2	7.92932862190813
-4	7.18918918918919
-5.4585635359116	6
-6	5.34666666666667
-7.85321100917431	4
-8	3.94326241134752
-8.88888888888889	4
-10	4.2
-10.952380952381	4
-12	3.79816513761468
-13.4518518518519	2
-12.2790697674419	0
-12	-0.247422680412371
-10	-1.64980544747082
-9.34306569343066	-2
0.2	7
5.57142857142857	2
4	1.84057971014493
2	1.62820512820513
0.851485148514851	2
2	2.3613707165109
4	2.24175824175824
5.57142857142857	2
0.3	47
-8.61313868613139	-2
-8	-2.46153846153846
-6	-3.17915309446254
-4	-3.33779264214047
-2	-3.32876712328767
0	-2.91304347826087
1.11258278145695	-2
2	-1.50553505535055
3.86111111111111	-2
4	-2.07518796992481
6	-2.72043010752688
8	-2.43312101910828
8.3953488372093	-2
10	-0.172185430463576
10.1843971631206	0
10	0.164556962025316
8	1.3741935483871
6	1.68231046931408
4	1.47826086956522
2	1.30769230769231
0	1.82716049382716
-0.134615384615385	2
0	2.06113537117904
2	2.67289719626168
4	2.79120879120879
5.13989637305699	4
6	4.73777777777778
7.52688172043011	6
7.71666666666667	8
6	9.13186813186813
4	9.40248962655602
2	9.15918367346939
0	8.88669950738916
-1.2	8
-2	7.57597173144876
-4	6.73873873873874
-4.9060773480663	6
-6	4.68
-6.93577981651376	4
-8	3.5886524822695
-10	3.66666666666667
-12	2.88073394495413
-12.7111111111111	2
-12	0.883720930232558
-11.62	0
-10	-1.26070038910506
-8.61313868613139	-2
0.4	43
-7.88489208633094	-2
-6	-2.85342019543974
-4	-3.00334448160535
-2	-2.98630136986301
0	-2.3695652173913
0.450331125827815	-2
2	-1.13653136531365
4	-1.54773869346734
5.45161290322581	-2
6	-2.18279569892473
7.03030303030303	-2
8	-1.82122905027933
9.63	0
8	1.05161290322581
6	1.32129963898917
4	1.11594202898551
2	0.987179487179487
0	0.592592592592592
-1.09615384615385	2
0	2.49781659388646
2	2.98442367601246
4	3.34065934065934
4.62176165803109	4
6	5.18222222222222
6.98924731182796	6
6.88333333333333	8
6	8.58241758241758
4	8.98755186721992
2	8.75102040816327
0	8.39408866995074
-0.533333333333333	8
-2	7.2226148409894
-4	6.28828828828829
-4.35359116022099	6
-6	4.01333333333333
-6.01834862385321	4
-8	3.23404255319149
-10	3.25
-11.9736842105263	2
-11.12	0
-10	-0.871595330739299
-8	-1.91397849462366
-7.88489208633094	-2
0.5	33
-7.16546762589928	-2
-6	-2.52768729641694
-4	-2.66889632107023
-2	-2.64383561643836
-0.290909090909091	-2
-0.346666666666667	0
-2	1.95275590551181
-2.07894736842105	2
-2	2.05217391304348
0	2.93449781659389
2	3.29595015576324
4	3.89010989010989
4.10362694300518	4
6	5.62666666666667
6.45161290322581	6
6.05	8
6	8.03296703296703
4	8.57261410788382
2	8.34285714285714
0.384615384615385	8
0	7.81481481481481
-2	6.86925795053004
-3.74468085106383	6
-4	5.72093023255814
-5.3875	4
-6	3.42690058479532
-8	2.87943262411348
-10	2.83333333333333
-11.3157894736842	2
-10.62	0
-10	-0.482490272373541
-8	-1.37634408602151
-7.16546762589928	-2
0.5	11
0.4	0
2	-0.767527675276753
4	-1.04522613065327
6	-1.60240963855422
8	-1.26256983240223
9.13	0
8	0.729032258064516
6	0.96028880866426
4	0.753623188405797
2	0.666666666666667
0.4	0
0.6	31
-6.44604316546762	-2
-6	-2.20195439739414
-4	-2.33444816053512
-2	-2.3013698630137
-1.2	-2
-1.01333333333333	0
-2	1.16535433070866
-3.39473684210526	2
-2	2.92173913043478
0	3.37117903930131
2	3.60747663551402
3.22330097087379	4
4	4.68965517241379
5.80952380952381	6
4.57575757575757	8
4	8.15767634854772
2.5925925925926	8
2	7.75757575757576
0	6.88888888888889
-2	6.51590106007067
-3.0354609929078	6
-4	4.94573643410853
-4.7625	4
-6	2.84210526315789
-8	2.52482269503546
-10	2.41666666666667
-10.6578947368421	2
-10.12	0
-10	-0.0933852140077818
-8	-0.838709677419354
-6.44604316546762	-2
0.6	11
1.16923076923077	0
2	-0.398523985239852
4	-0.542713567839195
6	-1
8	-0.703910614525139
8.63	0
8	0.406451612903225
6	0.59927797833935
4	0.391304347826087
2	0.346153846153846
1.16923076923077	0
0.7	13
-8.84848484848485	0
-8	-0.301075268817204
-6	-1.07317073170732
-4	-1.99999999999999
-2	-1.6
-1.68	0
-2	0.377952755905511
-4	0.578947368421051
-5.10204081632653	2
-6	2.25730994152047
-8	2.17021276595745
-9.99999999999999	2
-8.84848484848485	0
0.7	11
1.93846153846154	0
2	-0.0295202952029516
4	-0.0402010050251251
6	-0.397590361445783
8	-0.145251396648044
8.13	0
8	0.0838709677419352
6	0.23826714801444
4	0.0289855072463764
2	0.0256410256410253
1.93846153846154	0
0.7	17
-4.1375	4
-4	3.42105263157895
-2	3.79130434782609
0	3.80786026200873
2	3.9190031152648
2.25242718446602	4
4	5.55172413793103
4.61904761904762	6
4	6.91228070175439
2	6.24242424242424
0.400000000000011	6
0	5.83333333333333
-0.160000000000004	6
-2	6.16254416961131
-2.32624113475177	6
-4	4.17054263565891
-4.1375	4


==> Final IEEE/figures/paper_sens_EM_Gaus_BIC_Gaus_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Huber_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.82	5
-9.66666666666667	-14
-10	-14.5
-10.4210526315789	-14
-10	-12.4
-9.66666666666667	-14
0.82	9
-9.99999999999999	-10
-10	-10.0000000000001
-10	-10
-10.5833333333333	-8
-10	-6
-10	-6
-10	-6
-9.44	-8
-9.99999999999999	-10
0.84	9
7.0909090909091	20
8	19
9.11111111111112	18
8.75000000000001	16
8	14.8
7.59999999999999	16
6.99999999999999	18
6	18.9090909090909
5.625	20
0.84	13
-8.83333333333333	-14
-10	-15.75
-11.4736842105263	-14
-10.8571428571429	-12
-11.6666666666667	-10
-11.4166666666667	-8
-10.7142857142857	-6
-10	-5.375
-9.41176470588235	-6
-8.64	-8
-8.8235294117647	-10
-9.18181818181818	-12
-8.83333333333333	-14
0.84	5
6.6666666666667	14
6	13.9310344827586
5.94285714285714	14
6	14.1538461538462
6.6666666666667	14
0.86	27
-8.50000000000003	-20
-10	-18
-10	-18
-12	-16.5
-12.0666666666667	-16
-12.3125	-14
-12	-12.5714285714286
-11.8095238095238	-12
-12	-11.6
-12.8888888888889	-10
-12.25	-8
-12	-7.45454545454544
-11.4285714285714	-6
-10	-4.75
-8.8235294117647	-6
-8	-7.74999999999999
-7.84615384615384	-8
-7.7391304347826	-10
-8	-11
-8.27272727272727	-12
-8	-14
-7.99999999999998	-14
-8	-14.0000000000001
-8.39999999999999	-16
-8	-16.4
-7.38461538461538	-18
-7.74999999999999	-20
0.86	7
-20	-9.14285714285714
-19.0769230769231	-10
-20	-12
-18	-12.7692307692308
-16.5454545454545	-14
-18	-14.8
-20	-14.4761904761905
0.86	14
12.4705882352941	20
12.08	18
12.3333333333333	16
12	15.8048780487805
10	14
10	14
8	13.0588235294118
6	13.2413793103448
5.37142857142857	14
6	15.6923076923077
6.26666666666666	16
6	16.5714285714286
5.33333333333333	18
5	20
0.88	24
-12	-20
-12.56	-18
-12.7333333333333	-16
-12.9375	-14
-14	-12.3809523809524
-14.4	-12
-14	-10
-14	-9.99999999999999
-13.0833333333333	-8
-12.2352941176471	-6
-12	-5.71428571428571
-10	-4.125
-8.23529411764706	-6
-8	-6.49999999999999
-7.07692307692307	-8
-6.8695652173913	-10
-7.26315789473684	-12
-6	-13.5
-5.57894736842105	-14
-6	-14.4444444444444
-7.27272727272727	-16
-6.61538461538461	-18
-6	-19.4545454545454
-5.49999999999999	-20
0.88	10
-20	-7.79999999999999
-18	-7.14285714285714
-17	-8
-17.5714285714286	-10
-17.5238095238095	-12
-16	-13.3913043478261
-15.4166666666667	-14
-16	-15.2727272727273
-18	-15.8
-20	-15.4285714285714
0.88	3
2.00000000000002	20
4	18
4.375	20
0.88	17
13.0588235294118	20
12.88	18
13.1666666666667	16
12	15.3170731707317
10.5405405405405	14
10	12.5714285714286
8.40000000000002	12
8	11.8888888888889
7.77777777777777	12
6	12.551724137931
4.8	14
4.39999999999999	16
4	17.9999999999999
2	17.5384615384615
1.72727272727272	18
0	19.5833333333333
-1.25000000000001	20
0.88	7
-15.6363636363636	-18
-16	-18.4
-18	-18.3571428571429
-18.8333333333333	-18
-18	-16.5714285714286
-16	-17
-15.6363636363636	-18
0.88	5
-1.72727272727272	18
-2	17.625
-2.75000000000001	18
-2	19
-1.72727272727272	18
0.9	11
-13	-20
-13.36	-18
-13.4	-16
-13.5625	-14
-14	-13.3333333333333
-14.5833333333333	-14
-15.2	-16
-14.7272727272727	-18
-16	-19.4
-18	-19.0714285714286
-20	-18.8571428571429
0.9	24
-20	-6.8
-18	-6.19047619047619
-16	-7.83333333333333
-15	-8
-14	-8.18181818181818
-13.9166666666667	-8
-13.4117647058824	-6
-12	-4.28571428571429
-11.6	-4
-10	-3.65217391304348
-9.44827586206896	-4
-8	-5.55555555555555
-7.25	-6
-6.30769230769231	-8
-6	-10
-6.21052631578947	-12
-6	-12.25
-4.52631578947368	-14
-6	-15.5555555555556
-6.36363636363636	-16
-6	-17.3333333333333
-5.63636363636364	-18
-4	-19.8
-3.92	-20
0.9	32
13.6470588235294	20
13.68	18
14	16
12	14.8292682926829
11.0810810810811	14
12	12.5833333333333
12.6363636363636	12
12	11.5757575757576
10	11.4782608695652
8	10.7777777777778
6	11.7647058823529
5.71428571428571	12
4.22857142857143	14
4	14.6666666666667
3	14
2	13.1111111111111
1.33333333333333	14
2	16
2	16
2	16
0.818181818181818	18
0	18.75
-0.818181818181818	18
-2	16.375
-2.54545454545455	16
-2.22222222222222	14
-4	12.7692307692308
-4.66666666666667	14
-4.61538461538461	16
-4.76923076923077	18
-4	19.6666666666667
-3.75	20
0.9	7
-16.5714285714286	-12
-16	-12.5217391304348
-15.4	-12
-15.8181818181818	-10
-16	-9
-16.1428571428571	-10
-16.5714285714286	-12
0.92	3
-17.1428571428571	-20
-18	-19.7857142857143
-18.6666666666667	-20
0.92	23
-20	-5.55555555555556
-18	-4.93333333333333
-16.2222222222222	-6
-16	-6.16666666666667
-15.6666666666667	-6
-14	-5.16666666666667
-13.0666666666667	-4
-12	-3.42857142857143
-10	-3.21739130434783
-8.75862068965517	-4
-8	-4.81481481481481
-6	-6
-6	-6
-5.36842105263158	-8
-4.82352941176471	-10
-4	-12
-4	-12
-3.47368421052631	-14
-4	-14.9090909090909
-5	-16
-4	-17.7142857142857
-3.88235294117647	-18
-3.12	-20
0.92	28
16.2	20
16	19.7142857142857
14.6666666666667	18
15.5384615384615	16
14.1538461538462	14
14	13.6666666666667
13.5454545454545	12
12	10.969696969697
10	10.6086956521739
8.6	10
8	9.8125
7.25	10
6	10.5882352941176
4.28571428571429	12
4	12.5
3.42857142857143	12
2	11.3333333333333
1.375	12
0	13.6923076923077
-2	12.2
-2.33333333333333	12
-4	11.1666666666667
-4.66666666666667	12
-5.5	14
-5.38461538461539	16
-6	17.6
-6.5	18
-6.76190476190476	20
0.92	3
-14	-20
-14	-20
-14	-20
0.92	5
11.6216216216216	14
12	13.4166666666667
13.75	14
12	14.3414634146341
11.6216216216216	14
0.92	5
-0.6	16
0	14.8
0.461538461538462	16
0	17.5
-0.6	16
0.94	18
-20	-3.62500000000001
-18	-3.7
-16	-3.77777777777778
-14	-3.73913043478261
-12	-2.71428571428572
-10	-2.78260869565217
-8.06896551724138	-4
-8	-4.07407407407407
-6	-5.375
-5.28571428571429	-6
-4.31578947368421	-8
-4	-9.00000000000001
-3.64705882352942	-10
-3.04761904761905	-12
-2.42105263157895	-14
-3.11111111111112	-16
-2.70588235294118	-18
-2.32	-20
0.94	32
17.2	20
16	18.2857142857143
15.7777777777778	18
16	17.5555555555556
17	16
16	14.4444444444444
15.6923076923077	14
14.625	12
14	11.5238095238095
12	10.3636363636364
10.6666666666667	10
10	9.68421052631579
8	9.1875
6	9.5
4	9.92592592592593
2	10
2	10
0.125	12
0	12.1538461538462
-0.200000000000001	12
-2	10.7142857142857
-3.25000000000001	10
-4	9.45454545454546
-4.3	10
-6	12
-6	12
-6.72727272727272	14
-8	15.5555555555556
-9.33333333333332	16
-8.72727272727272	18
-8	19.1428571428571
-7.71428571428571	20
0.96	3
0.285714285714286	-20
2	-19.0769230769231
3.2	-20
0.96	25
-20	-2.375
-18	-2.7
-16.4444444444444	-2
-16	-1.73333333333333
-15.6666666666667	-2
-14	-2.86956521739131
-12	-2
-10	-2.34782608695652
-8	-3.28
-7.14285714285714	-4
-6	-4.75
-4.57142857142857	-6
-4	-7.06666666666667
-2.83333333333333	-8
-2.47058823529412	-10
-2.0952380952381	-12
-2	-12.2857142857143
-1.33333333333333	-12
0	-11.5555555555556
0.363636363636364	-12
0	-14
0	-14
-0.571428571428571	-16
0	-18
-0.285714285714286	-20
0.96	31
18.3636363636364	20
18.4285714285714	18
19.2	16
18	14.5
17.7777777777778	14
16	12.2222222222222
15.875	12
14	10.5714285714286
12.8	10
12	9.27272727272727
10	8.63157894736842
8	8.5625
6	8.5
4	9.18518518518519
2	9.25925925925926
0	9.55555555555556
-2	8.88888888888889
-3.33333333333333	8
-4	7.77777777777778
-4.4	8
-5.3	10
-6	10.8235294117647
-8	11
-8.8	12
-10	12.5454545454545
-12	12.4
-12.3809523809524	14
-12.4	16
-12.4	18
-12	19
-11.2	20
0.96	5
4.8	-18
4	-19
3.27272727272727	-18
4	-16.8571428571429
4.8	-18
0.96	5
10.1333333333333	-10
10	-10.4
9.85714285714286	-10
10	-9.66666666666667
10.1333333333333	-10
0.96	5
-9.33333333333333	10
-10	9.33333333333333
-10.2	10
-10	10.5
-9.33333333333333	10
0.98	4
8.75	-20
8	-19.3333333333333
6	-20
6	-20
0.98	46
-20	-0.25
-18	-0.8
-16	-0.4
-14	-2
-12.5	0
-12	0.5
-11.75	0
-10	-1.55555555555556
-9.5	-2
-8	-2.48
-6.19047619047619	-4
-6	-4.125
-4	-4
-2	-6
-2	-6
0	-8
2	-6.4
3.6	-8
2	-9.6
1.5	-10
2	-11
4	-10.75
4.90909090909091	-12
5	-14
6	-15.3333333333333
8	-14
8	-14
8	-14
6.75	-12
8	-10.4615384615385
8.42857142857143	-10
8	-8.8
7.55555555555556	-8
8	-7.55555555555556
9.75	-6
10	-5.71428571428571
10.4	-6
11.25	-8
11.4666666666667	-10
11.5	-12
12	-12.8
12.75	-14
12	-14.6666666666667
10.8	-16
12	-18
10.8333333333333	-20
0.98	38
20	14.4
19.6363636363636	14
18	12.3636363636364
17.6363636363636	12
17	10
16	8.5
14	8.85714285714286
13	8
12	6.8
10	6
8	6
6	6.75
5.09090909090909	8
4	8.44444444444444
2	8.51851851851852
0	8.44444444444444
-0.8	8
-2	6.90909090909091
-4	6.66666666666667
-6	7.33333333333333
-6.8	8
-8	8.54545454545454
-8.54545454545454	8
-8	7.14285714285714
-7	6
-7.33333333333333	4
-8	3.66666666666667
-8.8	4
-10	4.75
-12	6
-12	6
-12.6666666666667	8
-12.5	10
-13.0588235294118	12
-13.3333333333333	14
-13.7333333333333	16
-13.4	18
-14	20
0.98	3
20	19
19.8571428571429	18
20	17.7777777777778
0.98	3
0	-8
0	-8
0	-8
0.98	5
12.2222222222222	-4
12	-4.4
11.7142857142857	-4
12	-3.71428571428571
12.2222222222222	-4
0.98	3
-14	-2
-14	-2
-14	-2
1	3
-6	0
-6	0
-6	0
1	3
2	0
2	0
2	0
1	3
-8	2
-8	2
-8	2
1	3
-6	0
-6	0
-6	0
1	3
2	0
2	0
2	0
1	2
-20	4
-20	4
1	3
-8	2
-8	2
-8	2
1	2
-20	4
-20	4
1	3
-14	6
-14	6
-14	6
1	3
-14	6
-14	6
-14	6


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Huber_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Huber_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	5
15	-20
16	-18.8125
17.625	-18
18	-17.7142857142857
20	-16.4242424242424
0.1	7
-20	-14
-18.0666666666667	-16
-18	-16.0740740740741
-16.6666666666667	-18
-16	-19.1304347826087
-14	-19.5675675675676
-13.1578947368421	-20
0.1	4
20	16.16
18	17.8518518518519
17.8974358974359	18
16	20
0.1	5
-16.5454545454545	20
-18	18.4
-18.4210526315789	18
-19.9545454545455	16
-20	15.9375
0.2	10
10.7567567567568	-20
12	-18.8205128205128
14	-18.1212121212121
14.1025641025641	-18
15.3529411764706	-16
16	-14.952380952381
18	-14
18	-14
19.4347826086957	-12
20	-11.6119402985075
0.2	11
-20	-10.625
-18.1142857142857	-12
-18	-12.16
-16.8205128205128	-14
-16	-14.9142857142857
-14.3478260869565	-16
-14	-16.32
-12	-17.5625
-10.25	-18
-10	-18.1176470588235
-9.23809523809524	-20
0.2	9
20	13.1363636363636
18.972972972973	14
18	14.8372093023256
16.6486486486486	16
16	16.96
14	17.8181818181818
12	18
12	18
10.8387096774194	20
0.2	9
-11.8846153846154	20
-12	19.7692307692308
-14	18.8709677419355
-15.2857142857143	18
-16	16.695652173913
-17.0666666666667	16
-18	15.3913043478261
-18.9142857142857	14
-20	12.8125
0.3	3
-0.676056338028169	-20
0	-19.2727272727273
0.857142857142858	-20
0.3	11
8.58823529411765	-20
9.56756756756757	-18
10	-16.8965517241379
12	-17.0684931506849
13.8139534883721	-16
14	-15.8222222222222
15.1549295774648	-14
16	-13.016393442623
17.2916666666667	-12
18	-11.2916666666667
20	-10.1194029850746
0.3	14
-20	-7.66666666666667
-19.6857142857143	-8
-18.5714285714286	-10
-18	-10.4516129032258
-16.1538461538462	-12
-16	-12.2105263157895
-14	-13.52
-12.6666666666667	-14
-12	-14.3870967741935
-10	-14.8888888888889
-9.2	-16
-8.44444444444444	-18
-8	-18.7368421052632
-7.11111111111111	-20
0.3	12
20	10.4848484848485
19.0384615384615	12
18	12.9152542372881
16	13.90625
15.76	14
14	15.375
13.0909090909091	16
12	16.3870967741935
10	17.1724137931034
9.11111111111111	18
8	19.5
7.09090909090909	20
0.3	11
-9.66666666666666	20
-10	19.7777777777778
-10.4571428571429	18
-12	17.2058823529412
-14	16.5161290322581
-14.32	16
-16	14.4727272727273
-16.5531914893617	14
-18	12.6923076923077
-18.6545454545455	12
-20	10.9117647058824
0.4	17
6.29268292682927	-20
8	-18.3720930232558
8.21621621621622	-18
8.95774647887324	-16
9.60919540229885	-14
9.48780487804878	-12
10	-10.7647058823529
10.5	-12
10.9189189189189	-14
12	-15.2903225806452
13.3793103448276	-14
14	-13.5813953488372
15.2830188679245	-12
16	-10.9142857142857
16.9142857142857	-10
18	-9.19148936170213
20	-8.04255319148936
0.4	23
-20	-6.15151515151515
-18.2571428571429	-8
-18	-8.4
-16	-9.86440677966102
-15.6363636363636	-10
-14	-11.2
-12.4	-12
-12	-12.1276595744681
-10.8	-12
-10	-11.4285714285714
-9.9	-12
-8.64	-14
-8	-14.8888888888889
-7.2	-16
-6.58823529411765	-18
-6	-18.8571428571429
-4	-19.7551020408163
-2	-19.5384615384615
-0.88888888888889	-18
0	-17.304347826087
0.551724137931035	-18
2	-19.0769230769231
3	-20
0.4	14
20	8.84931506849315
18	9.96296296296296
17.9512195121951	10
16.6470588235294	12
16	12.34375
14	12.9433962264151
12	13.925
11.7777777777778	14
10	14.8421052631579
8.11428571428571	16
8	16.1081081081081
6.40909090909091	18
6	18.3396226415094
4.9	20
0.4	14
-4.11111111111111	20
-6	19.5072463768116
-7.85714285714286	18
-8	17.859649122807
-10	16.6451612903226
-11.3793103448276	16
-12	15.5384615384615
-14	14.6
-14.6545454545455	14
-16	12.7017543859649
-16.7692307692308	12
-18	10.8571428571429
-19.1162790697674	10
-20	8
0.5	47
-20	-4.39285714285714
-18.1632653061224	-6
-18	-6.17777777777778
-16.2173913043478	-8
-16	-8.16949152542373
-14	-9.12328767123288
-12.3265306122449	-8
-12	-7.56756756756757
-10	-6.61538461538462
-8.81967213114754	-8
-8.04347826086956	-10
-8	-10.1538461538462
-7.59322033898305	-12
-7.02857142857143	-14
-6	-15.2857142857143
-5.04761904761905	-16
-4	-17.5172413793103
-2	-16.0487804878049
-1.94444444444444	-16
0	-14.9230769230769
1.84210526315789	-16
2	-16.1875
3.52631578947368	-18
4	-18.4390243902439
6	-18.4561403508772
6.47272727272727	-18
7.57894736842105	-16
8	-15.1111111111111
8.45977011494253	-14
8.26829268292683	-12
9.06329113924051	-10
8.91428571428571	-8
9.21739130434783	-6
10	-4.24390243902439
10.4736842105263	-6
10.6909090909091	-8
10.8314606741573	-10
11.6904761904762	-12
12	-12.6046511627907
12.8965517241379	-12
14	-11.3333333333333
14.969696969697	-10
16	-8.80701754385965
17.0222222222222	-8
18	-7.36231884057971
19.1058823529412	-6
20	-4.19047619047619
0.5	17
20	5.38888888888889
19.5686274509804	6
18.2727272727273	8
18	8.11111111111111
16	9.47368421052632
15.3939393939394	10
14	10.9583333333333
13.0384615384615	12
12	12.675
10	12.9387755102041
8	13.8490566037736
7.7037037037037	14
6	15.2432432432432
5.09677419354839	16
4	17.0967741935484
2.96296296296296	18
3.125	20
0.5	19
-2.18518518518519	20
-3.55555555555556	18
-4	16.9333333333333
-5.6	18
-6	18.0579710144928
-6.07142857142857	18
-8	16.1052631578947
-8.18181818181818	16
-9.3953488372093	14
-10	13.3953488372093
-11.9354838709677	12
-12	11.953488372093
-14	11.6056338028169
-15.8095238095238	10
-16	9.77777777777778
-17.811320754717	8
-18	7.84126984126984
-19.9661016949153	6
-20	5.95833333333333
0.5	3
0.285714285714286	20
0	19.8285714285714
-0.75	20
0.6	47
-20	-2.1860465116279
-18	-3.52380952380952
-17.25	-4
-16	-5.02040816326531
-14.6285714285714	-6
-14	-7.09999999999999
-13.3125	-6
-12	-5.33333333333333
-10	-4.34146341463414
-8.11111111111111	-6
-8	-6.14814814814814
-6.48484848484848	-8
-6.6	-10
-6	-11.75
-5.49999999999999	-12
-5.125	-14
-4	-14.7826086956522
-2	-14.3389830508475
-1.33333333333334	-14
0	-13.2
1.37931034482759	-14
2	-14.3214285714286
4	-15.9565217391304
4.18181818181819	-16
6	-16.4255319148936
6.26315789473684	-16
6.63636363636363	-14
7.30357142857143	-12
7.74193548387097	-10
7.32075471698113	-8
8	-6.5
8.1304347826087	-6
8.59375	-4
10	-2.94117647058823
10.72	-4
11.1315789473684	-6
11.6	-8
11.9550561797753	-10
12	-10.1025641025641
12.2	-10
14	-9.18181818181818
14.9811320754717	-8
16	-6.07142857142857
16.5	-6
17.5	-4
18	-3.63934426229508
20	-2.35714285714286
0.6	37
20	3
19.21875	4
18	5.59183673469388
17.5555555555556	6
16	7.2280701754386
15.3714285714286	8
14	9.28
13.2058823529412	10
12	11.28125
10	11.3076923076923
8	11.9545454545455
7.95121951219512	12
6	13.1940298507463
4	14
3.99999999999999	14
2.26315789473684	16
2	16.2380952380952
0	17.1219512195122
-1.17948717948718	16
-2	15.1351351351351
-2.93333333333333	14
-4	12.8
-6	13.2
-8	12.6666666666667
-8.66666666666666	12
-9.11111111111111	10
-10	9.57894736842105
-12	9.63636363636363
-13.0666666666667	10
-14	10.1971830985915
-14.2222222222222	10
-15.9183673469388	8
-16	7.92156862745098
-18	6.25396825396825
-18.271186440678	6
-19.8965517241379	4
-20	3.76
0.7	81
2.90909090909091	-12
4	-13.4117647058823
6	-12.7796610169492
6.41071428571428	-12
6.12903225806451	-10
6	-9.57894736842106
5.28571428571428	-8
6	-7.30232558139535
6.77777777777778	-6
6.91228070175439	-4
8	-2.89285714285714
9.42857142857143	-2
10	-1.64912280701754
10.377358490566	-2
11.52	-4
11.7894736842105	-6
12	-6.72727272727273
13.1851851851852	-6
14	-5.4054054054054
15.2093023255814	-4
16	-3.12820512820513
18	-2
18	-1.99999999999999
18.7619047619048	0
18	1.52380952380952
17.5652173913043	2
16.5333333333333	4
16	4.42105263157894
15.3333333333333	6
14	7.875
12	7.86206896551724
11.8518518518518	8
10.2	10
10	10.025641025641
9.75000000000001	10
8	9.75438596491228
7.5	10
6	11.3548387096774
4.25	10
4	9.85714285714285
3.33333333333332	10
2.58333333333333	12
2	12.3888888888889
1	12
0	11.4166666666667
-2	10.8571428571429
-2.66666666666666	10
-4	8.58823529411764
-5.65517241379311	10
-6	10.2325581395349
-6.25	10
-8	8.29268292682927
-9.09090909090908	8
-10	7.6
-12	7
-14	7.45454545454544
-15.7777777777778	6
-16	5.9047619047619
-18	4.21276595744681
-18.1724137931034	4
-18.962962962963	2
-19.2941176470588	0
-18	-1.83333333333333
-17.8709677419355	-2
-16	-3.07407407407407
-14	-3.95121951219512
-12	-3.38461538461538
-10	-2.28
-8.31372549019608	-4
-8	-4.28571428571428
-6	-5.82608695652173
-5.91836734693877	-6
-4.74626865671642	-8
-4	-9.72413793103448
-3.27272727272726	-10
-2	-10.5185185185185
-1.33333333333334	-10
0	-9.06666666666666
0.700000000000001	-10
2	-11.4444444444444
2.90909090909091	-12
0.8	11
2.875	-6
4	-6.5625
4.58064516129032	-6
4.8	-4
4	-3.03030303030303
2	-2.38095238095238
0	-3.6
-0.235294117647059	-4
0	-5.33333333333333
2	-5.41666666666667
2.875	-6
0.8	3
-4	-4
-4	-4
-4	-4
0.8	5
-7.22222222222222	-2
-6	-2.55
-4.42857142857143	-2
-6	-0.307692307692309
-7.22222222222222	-2
0.8	3
-4	-4
-4	-4
-4	-4
0.8	29
-3.33333333333333	-2
-2	-2.57142857142857
-1.14285714285714	-2
-0.666666666666667	0
-1.33333333333333	2
0	3.71428571428571
2	3.6551724137931
2.83333333333333	4
4	4.93333333333334
5.4	4
6	3.14285714285714
6.35294117647059	4
8	5.64705882352941
8.66666666666667	6
8	8
6	6.875
4	6.84210526315789
2.85714285714286	6
2	4.90909090909091
1.25	6
0	7
-0.740740740740738	6
-2	4.11111111111111
-2.5	4
-4	3.68421052631579
-5.06666666666666	2
-4	0.222222222222223
-3	0
-3.33333333333333	-2
0.8	15
-11.3333333333333	0
-10	-0.0888888888888888
-9.33333333333333	0
-8	0.615384615384618
-7.21739130434783	2
-8	2.81818181818182
-10	3.7037037037037
-12	3
-14	3.71428571428571
-16	2.37837837837838
-16.4516129032258	2
-16	1.1764705882353
-14	0.5
-12	0.142857142857143
-11.3333333333333	0
0.8	5
12.2857142857143	0
14	-0.774193548387095
14.5714285714286	0
14	0.705882352941174
12.2857142857143	0
0.8	5
9.3	2
10	0.600000000000003
10.3783783783784	2
10	2.36842105263158
9.3	2
0.8	3
8	8
8	8
8	8


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Huber_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Tukey_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.9	5
8.10526315789474	14
8	13.9130434782609
7.875	14
8	14.1538461538462
8.10526315789474	14
0.91	3
6.61538461538461	20
6	19.5789473684211
5.7037037037037	20
0.91	5
-17.6470588235294	-14
-18	-14.4
-19	-14
-18	-13.1428571428571
-17.6470588235294	-14
0.91	5
8.63157894736842	14
8	13.4782608695652
7.25	14
8	14.9230769230769
8.63157894736842	14
0.92	7
-20	-13.3333333333333
-18.4	-12
-18	-11.6
-17.8947368421053	-12
-17.0588235294118	-14
-18	-15.0666666666667
-20	-14.2666666666667
0.92	3
7.38461538461539	20
6	19.0526315789474
5.33333333333333	20
0.92	5
-10.5	-18
-12	-18.5
-12.3333333333333	-18
-12	-17.1428571428571
-10.5	-18
0.92	7
-10.4	-12
-12	-12.5714285714286
-14	-12
-13.4285714285714	-10
-12	-9.16666666666667
-11.0909090909091	-10
-10.4	-12
0.92	5
-9.75	-8
-10	-8.28571428571429
-10.25	-8
-10	-7.33333333333333
-9.75	-8
0.92	5
-3.80952380952381	14
-4	13.7894736842105
-4.17391304347826	14
-4	14.1904761904762
-3.80952380952381	14
0.92	9
9.15789473684211	14
8	13.0434782608696
6.625	14
8	15.6923076923077
9.33333333333333	16
10	16.5
10.5	16
10	15.7777777777778
9.15789473684211	14
0.93	3
-20	-17.4545454545455
-19.3333333333333	-18
-20	-18.4285714285714
0.93	8
-20	-11
-19	-10
-18	-9.75
-17.6	-10
-17.3684210526316	-12
-16.4705882352941	-14
-18	-15.7333333333333
-20	-14.9333333333333
0.93	18
12.8888888888889	20
12.4210526315789	18
12.3333333333333	16
12	15.7777777777778
10	14.6666666666667
9.68421052631579	14
10	13.1428571428571
11.3333333333333	12
10	11.4666666666667
9.27272727272727	12
8	12.6086956521739
6	14
7.24999999999999	16
8	16.8571428571429
9.33333333333333	18
8	19.6
6	18.5263157894737
4.96296296296296	20
0.93	11
-6	-18
-8	-19
-10	-18.6666666666667
-12	-19.3333333333333
-12.8888888888889	-18
-12.4	-16
-12	-15.6666666666667
-11	-16
-10	-16.4
-8	-17.6
-6	-18
0.93	19
-9.375	-14
-10	-15.6666666666667
-11	-14
-12	-13.2857142857143
-14	-12.9090909090909
-14.5555555555556	-12
-14.8571428571429	-10
-14	-9.57142857142857
-12	-8.33333333333333
-11.5	-8
-11.2	-6
-10	-5.57142857142857
-9.4	-6
-8.5	-8
-10	-9.71428571428571
-10.1818181818182	-10
-10	-10.4
-8.66666666666667	-12
-9.375	-14
0.93	5
-3.33333333333333	14
-4	13.2631578947368
-4.60869565217391	14
-4	14.6666666666667
-3.33333333333333	14
0.94	3
-16	-20
-16	-20
-15.9999999999999	-20
0.94	7
-13.0000000000001	-20
-13.4444444444444	-18
-14	-16.3333333333334
-16	-17
-18	-17.5
-18.2222222222222	-18
-20	-19.1428571428571
0.94	3
-9.14285714285715	-20
-10	-19.5
-11.5	-20
0.94	3
-20	-16.5454545454545
-19	-16
-20	-15.6
0.94	22
-20	-7.6
-19	-8
-18	-8.49999999999999
-16	-9.66666666666665
-14	-8.85714285714285
-12.6666666666667	-8
-12.4615384615385	-6
-12	-5.57142857142857
-10	-4.85714285714285
-8.39999999999999	-6
-8	-6.79999999999999
-7.4	-8
-7.57894736842105	-10
-7.5	-12
-8	-12.6666666666667
-8.75	-14
-8	-15.7142857142857
-7.7142857142857	-16
-6	-17.0909090909091
-5.09090909090909	-18
-6	-19.25
-6.85714285714285	-20
0.94	17
14	20
14	20
12.9473684210526	18
13.1666666666667	16
12	15.2222222222222
10.3076923076923	14
12	12.4285714285714
12.75	12
12	11.6666666666667
10	10.8
8.36363636363636	12
8	12.1739130434783
6	13.2307692307692
5.44444444444444	14
5.99999999999998	16
5.99999999999998	18
4.59259259259259	20
0.94	5
-14.9999999999999	-14
-14	-14.9999999999999
-12.0000000000001	-14
-14	-13.8181818181818
-14.9999999999999	-14
0.94	5
-16.8421052631579	-12
-16	-13.7777777777778
-15.1111111111111	-12
-16	-10.2222222222222
-16.8421052631579	-12
0.94	5
-17.6363636363636	-6
-18	-7.00000000000001
-18.4	-6
-18	-5.63636363636363
-17.6363636363636	-6
0.94	5
-2.85714285714285	14
-4	12.7368421052632
-5.04347826086957	14
-4	15.1428571428571
-2.85714285714285	14
0.95	3
-17	-20
-18	-18.8888888888889
-20	-19.8571428571429
0.95	24
-20	-6.6
-19.4	-6
-18	-4.72727272727273
-16.7272727272727	-6
-16	-8
-16	-8
-14	-8.14285714285714
-13.7777777777778	-8
-13.2307692307692	-6
-12	-4.85714285714286
-10	-4.14285714285714
-8	-5.53846153846154
-7.625	-6
-6.4	-8
-7.05263157894737	-10
-6.66666666666667	-12
-6	-13
-5.33333333333333	-14
-6	-15.6
-6.28571428571429	-16
-6	-16.1818181818182
-4.18181818181818	-18
-4	-18.6666666666667
-3.75	-20
0.95	15
-1.5	20
-1.55555555555556	18
-1.5	16
-2	15.1428571428571
-2.38095238095238	14
-4	12.2105263157895
-5.47826086956522	14
-6	15.7142857142857
-6.125	16
-6	16.3333333333333
-5.6	16
-4	15.6190476190476
-2.85714285714286	16
-2.8	18
-3	20
0.95	23
15	20
14	19
13.4736842105263	18
14	16
12	14.6666666666667
11.0769230769231	14
12	13.1428571428571
14	12
12	11.1111111111111
10	10.1333333333333
8	11.25
7	12
6	12.4615384615385
4.88888888888889	14
4	16
2	15.5555555555556
1.63636363636364	16
1.4	18
2	19.5
3.5	18
4	16
4.33333333333333	18
4.22222222222222	20
0.95	7
-16	-18
-16	-18
-14	-18
-14	-18
-14	-18
-16	-18
-16	-18
0.95	5
-8.125	-14
-8	-14.2857142857143
-7.6	-14
-8	-13.7777777777778
-8.125	-14
0.95	5
-16.3157894736842	-12
-16	-12.6666666666667
-15.6666666666667	-12
-16	-11.3333333333333
-16.3157894736842	-12
0.96	22
-20	-3.63636363636364
-18	-3.85714285714286
-17.75	-4
-16	-5.75
-14	-6
-12	-4.14285714285714
-11.6	-4
-10	-3.38461538461538
-9.11111111111111	-4
-8	-4.76923076923077
-7	-6
-6	-7.45454545454546
-5.33333333333333	-8
-6	-8.75
-6.52631578947369	-10
-6	-11.6666666666667
-5.6	-12
-4.5	-14
-4	-15.5
-3.8	-16
-2.4	-18
-3.125	-20
0.96	36
16	20
14	18
14	18
14	18
15.25	16
14	14.75
12	14.1111111111111
11.8461538461538	14
12	13.8571428571429
14	13.25
14.7692307692308	12
14	11.0909090909091
12	10.5555555555556
10.8888888888889	10
10	9.52941176470588
8	10
6	9.33333333333333
5.75	10
4	11.5555555555556
2.66666666666667	12
4	13.1428571428571
4.33333333333333	14
4	14.75
2	14.4444444444444
1	14
0	13.6
-2	13.6
-3.14285714285714	12
-4	11.1428571428571
-4.85714285714286	12
-5.91304347826087	14
-6	14.2857142857143
-6.75	16
-6	18
-6	18
-5.33333333333333	20
0.96	3
-18	-20
-18	-20
-18	-20
0.96	5
-3.27272727272727	-10
-4	-11
-4.88888888888889	-10
-4	-9.2
-3.27272727272727	-10
0.96	3
-14	-6
-14	-6
-14	-6
0.96	3
8	10
8	10
8	10
0.96	7
-0.666666666666667	16
0	14.6666666666667
0.727272727272727	16
0.4	18
0	19
-0.444444444444444	18
-0.666666666666667	16
0.97	4
1.75	-20
2	-19.6
4	-19.1428571428571
4.66666666666667	-20
0.97	22
-20	-2.72727272727273
-18	-3.14285714285714
-16.5	-4
-16	-4.5
-14	-4.33333333333333
-13.6	-4
-12	-3.11111111111111
-10	-2.61538461538462
-8	-4
-8	-4
-6.375	-6
-6	-6.54545454545454
-4.22222222222222	-8
-4	-8.2
-2.36363636363636	-10
-3.71428571428571	-12
-3.33333333333333	-14
-2.8	-16
-2	-17
-1.2	-18
-2	-19
-2.5	-20
0.97	3
-9	20
-8	19.2
-7.2	20
0.97	41
18.6666666666667	20
18	19.3846153846154
16.5	18
18	16
16	14.6666666666667
15.3333333333333	14
15.5384615384615	12
14	10.1818181818182
12	10
12	10
10	8.94117647058824
8	9.16666666666667
6.25	8
6	7.5
5.77777777777778	8
5.125	10
4	11
2.61538461538462	10
2	9.11111111111111
1	10
1	12
0	12.6
-1.5	12
-2	11.6666666666667
-3.66666666666667	10
-4	9.66666666666667
-4.66666666666667	10
-6	11.3333333333333
-6.5	12
-7.33333333333333	14
-7.375	16
-8	17.25
-9.42857142857143	16
-8.8	14
-10	12.8
-10.5454545454545	14
-12	15.7777777777778
-12.2222222222222	16
-12.5	18
-12	18.6666666666667
-10.5	20
0.97	3
-6	-10
-6	-10
-6	-10
0.97	3
-6	-10
-6	-10
-6	-10
0.97	5
10.25	-8
10	-8.25
9.8	-8
10	-7.75
10.25	-8
0.97	5
-7.75	8
-8	7.71428571428571
-8.66666666666667	8
-8	9
-7.75	8
0.98	14
0.5	-20
1	-18
2	-17
2.66666666666667	-16
4	-15.2
5	-16
6	-17.3333333333333
6.66666666666667	-16
8	-14.6666666666667
10	-14
11	-16
10	-17.5
9	-18
9.33333333333333	-20
0.98	3
6.66666666666667	-20
6	-19
5.77777777777778	-20
0.98	30
-20	-1.5
-19.5	-2
-18	-2.42857142857143
-17	-2
-16	-1
-14	-1
-12	-2
-10	-1.77777777777778
-9.6	-2
-8	-2.88888888888889
-6.75	-4
-6	-5.2
-5.25	-4
-4	-2.88888888888889
-2.57142857142857	-4
-4	-5.42857142857143
-5	-6
-4	-6.66666666666667
-2	-6.57142857142857
-0.571428571428571	-8
-0.5	-10
-2	-11.5
-2.28571428571429	-12
-2	-13
-1	-14
0	-15
1	-16
0	-17
-0.2	-18
-1.33333333333333	-20
0.98	41
19.5	20
18	18.6153846153846
17.3333333333333	18
18	17.1111111111111
19.25	16
19	14
18	13
17	12
16	11.2
15.1428571428571	10
14	8.66666666666667
12	8.57142857142857
10	8.35294117647059
8	8.33333333333333
7.5	8
6.5	6
6	5.2
5.55555555555556	6
4.66666666666667	8
4.5	10
4	10.4444444444444
3.38461538461538	10
2	8
0	9
-2	10
-4	8
-6	8.8
-6.5	8
-8	6.28571428571429
-10	6.5
-12	7.2
-12.5	8
-12	10
-12	10
-12	12
-11.4545454545455	14
-12	14.6666666666667
-13.3333333333333	16
-13.3333333333333	18
-12	19.7777777777778
-11.75	20
0.98	5
4.66666666666667	-12
4	-12.5
3.5	-12
4	-11.6
4.66666666666667	-12
0.98	7
3.5	-8
2	-9
0.8	-8
1.6	-6
2	-5.33333333333333
2.28571428571429	-6
3.5	-8
0.98	9
11.5	-8
10	-9.5
8.8	-8
10	-6.5
11.3333333333333	-6
12	-5.77777777777778
12.5	-6
12	-6.66666666666667
11.5	-8
0.98	5
17	-6
16	-6.75
15	-6
16	-5.33333333333333
17	-6
0.98	5
8.33333333333333	-4
8	-4.4
7.33333333333333	-4
8	-3.6
8.33333333333333	-4
0.98	3
-12	-2
-12	-2
-12	-2
0.98	7
4.25	-2
4	-2.66666666666667
2	-2.66666666666667
1.5	-2
2	-1.71428571428571
4	-1.71428571428571
4.25	-2
0.98	3
-2	10
-2	10
-2	10
0.98	3
-8	16
-8	16
-8	16
0.98	3
-8	16
-8	16
-8	16
0.99	3
18.8571428571429	-20
18	-18
17.1428571428571	-20
0.99	3
20	-12.5
18.8	-14
20	-15.2
0.99	15
20	-7
18	-8
16	-8
16	-8
14	-8.8
12.5	-10
13.6666666666667	-12
13.2	-14
14	-14.6666666666667
15	-14
16	-12
16	-12
16	-10
18	-8
20	-8.8
0.99	5
20	0.857142857142857
18.5	0
19	-2
19	-4
20	-4.66666666666667
0.99	23
-20	2.5
-19.5	2
-18	0.8
-16	2
-14	1.6
-13	2
-12	3
-11.5	4
-12	4.66666666666667
-13.3333333333333	6
-13.75	8
-13.6666666666667	10
-14	11
-15	10
-16	8
-16	8
-16	8
-14.6666666666667	6
-15.2	4
-16	2
-16.8	4
-18	5.2
-20	5.2
0.99	5
-20	9.14285714285714
-18.8	10
-19	12
-20	14
-20	14
0.99	6
20	10
20	10
18	8
18	8
18	8
20	7
0.99	5
-20	16.6666666666667
-18	16
-16	18
-16	18
-16	20
0.99	2
-18	20
-20	19.1428571428571
0.99	3
14	-20
14	-20
14	-20
0.99	5
15.6	-16
16	-17
16.6666666666667	-16
16	-15.3333333333333
15.6	-16
0.99	3
18	-18
18	-18
18	-18
0.99	3
6	-10
6	-10
6	-10
0.99	3
6	-8
6	-10
6	-8
0.99	5
3.71428571428571	-6
4	-6.4
4.66666666666667	-6
4	-5.5
3.71428571428571	-6
0.99	3
6	-8
6	-8
6	-8
0.99	53
10	-4
10	-4
12	-4.66666666666667
14	-5.2
16	-4.22222222222222
17	-4
17	-2
16	-1
15	0
14	1
13	0
12	-1
11	0
11	2
10	3.2
8	2
6	2
4	2.57142857142857
2.57142857142857	4
2	4.8
1.33333333333333	4
0	2.4
-0.5	2
-2	1
-4	2
-4	4
-4	6
-4	6
-6	6.5
-6.4	6
-8	4
-8	4
-10	2.8
-11.3333333333333	2
-10.75	0
-10	-0.666666666666667
-8	0
-8	0
-6	2
-4	0
-4	0
-2	-2
0	0
2	-0.285714285714286
4	-0.285714285714286
5.5	-2
6	-2.8
7.33333333333333	-2
6	0
8	2
9.33333333333333	0
10	-2
10	-4
0.99	3
-2	-2
-2	-2
-2	-2
0.99	7
14	4
14	4
16	3.14285714285714
17.2	4
16	5.2
14	6
14	4
0.99	5
-0.75	6
0	5.14285714285714
1	6
0	6.85714285714286
-0.75	6
0.99	5
3.2	6
4	5.42857142857143
4.44444444444444	6
4	7
3.2	6
0.99	5
7.75	6
8	5.66666666666667
8.4	6
8	6.5
7.75	6
0.99	5
-2.33333333333333	8
-2	7.66666666666667
-1.6	8
-2	8.33333333333333
-2.33333333333333	8
0.99	3
14	6
14	6
14	6
0.99	7
-16.6666666666667	14
-16	12.6666666666667
-14	14
-14	14
-14	14
-16	15.3333333333333
-16.6666666666667	14
0.99	3
-18	16
-18	16
-18	16


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Tukey_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Tukey_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	2
-20	-18.125
-18.75	-20
0.1	2
18.25	-20
20	-19.4615384615385
0.1	2
-19.4666666666667	20
-20	19.4838709677419
0.2	6
15.7777777777778	-20
16	-19.7272727272727
17.1875	-18
18	-16.4705882352941
18.5714285714286	-16
20	-15.5
0.2	7
-20	-12.9166666666667
-19.5737704918033	-14
-18	-15.92
-17.906976744186	-16
-16	-17.906976744186
-15.8974358974359	-18
-14.3414634146341	-20
0.2	4
20	16.1935483870968
18.1333333333333	18
18	18.0909090909091
16.2127659574468	20
0.2	4
-16.0689655172414	20
-18	18.3529411764706
-18.3636363636364	18
-20	16.1379310344828
0.3	9
11.1228070175439	-20
12	-19.2753623188406
14	-18.6666666666667
14.5909090909091	-18
16	-16.4102564102564
16.2962962962963	-16
18	-14.0833333333333
18.1818181818182	-14
20	-12.6666666666667
0.3	10
-20	-10.6551724137931
-18.8529411764706	-12
-18	-13.8709677419355
-17.8181818181818	-14
-16	-15.3793103448276
-15.6896551724138	-16
-14	-17.5806451612903
-12.2666666666667	-18
-12	-18.2105263157895
-11.0810810810811	-20
0.3	9
20	13.4545454545455
19.2340425531915	14
18	14.9830508474576
16.8888888888889	16
16	17.2631578947368
14.9230769230769	18
14	18.4705882352941
12	19.2972972972973
11.3953488372093	20
0.3	8
-13	20
-14	19.3333333333333
-16	18
-16	18
-17.4	16
-18	15.3333333333333
-19.0909090909091	14
-20	12.2352941176471
0.4	3
-0.0909090909090911	-20
0	-19.9032258064516
0.500000000000001	-20
0.4	12
9.32075471698113	-20
10	-18.4347826086956
10.9090909090909	-18
12	-17.7142857142857
13.6744186046512	-16
14	-15.6744186046512
15.8947368421053	-14
16	-13.8918918918919
17.8421052631579	-12
18	-11.8823529411765
19.92	-10
20	-9.91836734693878
0.4	12
-20	-8.36842105263158
-18	-10
-18	-10
-16.6875	-12
-16	-12.5365853658537
-14.5	-14
-14	-15.8181818181818
-12	-15.0588235294118
-10.3157894736842	-16
-10	-16.1818181818182
-9.01639344262295	-18
-8.8	-20
0.4	11
20	11.5555555555556
19.9130434782609	12
18	13.3538461538462
16	13.7714285714286
15.6190476190476	14
14.8695652173913	16
14	16.6896551724138
12	16.9803921568627
10.9803921568627	18
10	19.1111111111111
8.75	20
0.4	10
-10.3243243243243	20
-11.8181818181818	18
-12	17.4444444444444
-14	17.3684210526316
-14.9454545454545	16
-16	15.134328358209
-17.0857142857143	14
-18	13
-18.8	12
-20	10.8571428571429
0.5	4
-1.60606060606061	-20
0	-18.2903225806452
2	-18.8115942028986
3.13888888888889	-20
0.5	14
6.92857142857143	-20
8	-19.1891891891892
8.65671641791045	-18
10	-16.0434782608696
10.1333333333333	-16
12	-15.44
13.44	-14
14	-13.5
15.4736842105263	-12
16	-11.1176470588235
17.8095238095238	-10
18	-9.87878787878788
19.8235294117647	-8
20	-7.78571428571429
0.5	14
-20	-7.06521739130435
-18.0454545454545	-8
-18	-8.03921568627451
-16.1132075471698	-10
-16	-10.1428571428571
-14.3404255319149	-12
-14	-12.3333333333333
-12	-12.6666666666667
-10	-12.9230769230769
-9.65	-14
-8	-15.4042553191489
-7.61643835616438	-16
-7.22448979591837	-18
-6	-20
0.5	14
20	8.85333333333333
18.0454545454545	10
18	10.2857142857143
17.3333333333333	12
16	12.3428571428571
14	13.4576271186441
12.9677419354839	14
12	14.75
10	15.28125
8.93023255813953	16
8	16.7843137254902
6.0625	18
6	18.0833333333333
5.06122448979592	20
0.5	13
-7.47368421052632	20
-8	18.3333333333333
-10	18
-10	18
-10.4897959183673	16
-12	14.8787878787879
-14	14.8292682926829
-15.1724137931034	14
-16	13.1724137931034
-16.9714285714286	12
-18	11.0769230769231
-19.2	10
-20	8
0.6	46
-20	-3.9047619047619
-19.85	-4
-19.875	-6
-18	-6.46875
-16	-7.75757575757575
-15.6923076923077	-8
-14	-9.07317073170732
-12	-8.56
-11.6666666666667	-8
-10	-6.7037037037037
-8.54166666666666	-8
-8.30434782608696	-10
-8	-10.6363636363636
-7.51612903225806	-12
-7.02857142857142	-14
-6.24657534246575	-16
-6	-16.6206896551724
-4	-17.3333333333333
-2	-17.0952380952381
-0.954545454545456	-16
0	-15.25
0.954545454545456	-16
2	-17.0222222222222
3.1	-18
4	-18.972972972973
6	-18.4255319148936
6.52631578947368	-18
7.87234042553191	-16
8	-14
8	-14
8.73684210526316	-12
8.72972972972973	-10
8.7037037037037	-8
8.74509803921569	-6
10	-4.57777777777778
10.6153846153846	-6
10.7608695652174	-8
11.4242424242424	-10
12	-11.4074074074074
14	-11.36
14.7083333333333	-10
16	-9.15068493150685
17.3770491803279	-8
18	-7.19148936170213
19.0566037735849	-6
20	-4.71794871794872
0.6	17
20	5.83333333333332
19.8333333333333	6
18	6.81481481481481
17.2558139534884	8
16	9.42105263157895
15.2413793103448	10
14	11.44
13.6585365853659	12
12	12.9855072463768
10	13.4193548387097
8.99999999999999	14
8	14.4615384615385
6	15.3333333333333
5.37499999999999	16
4.39344262295082	18
4	18.6666666666667
2.34482758620689	20
0.6	16
-2.69565217391304	20
-3.44444444444444	18
-4	17.4594594594595
-6	16.4705882352941
-8	16.25
-8.31111111111111	16
-9.76470588235293	14
-10	13.8571428571429
-11.8571428571429	12
-12	11.8823529411765
-14	11.3333333333333
-15.8181818181818	10
-16	9.9
-17.6888888888889	8
-18	7.63157894736842
-20	6.24561403508772
0.7	42
-20	-2.31746031746032
-18	-2.91666666666666
-17.1034482758621	-4
-16	-4.86486486486486
-14.25	-6
-14	-6.19354838709677
-13.8461538461538	-6
-12	-4.15384615384615
-10	-4.32432432432432
-8	-5.42424242424242
-7.17391304347826	-6
-6.15	-8
-6.51724137931034	-10
-6	-11.6666666666667
-4	-11.9259259259259
-2	-11.6086956521739
-0.714285714285709	-12
0	-12.5
2	-13.28
2.9	-14
4	-15
6	-14.2857142857143
6.03921568627451	-14
7.03333333333333	-12
6.82051282051282	-10
6.22857142857143	-8
7	-6
7.20689655172414	-4
8	-3.3030303030303
10	-2.78688524590164
11.1044776119403	-4
11.5769230769231	-6
11.8478260869565	-8
12	-8.36842105263158
12.56	-8
14	-6.5
14.2608695652174	-6
16	-4.54545454545454
16.75	-4
18	-2.48484848484848
19.2307692307692	-2
20	-1.33333333333333
0.7	35
20	1.99999999999999
20	2
18.6071428571429	4
18	4.60714285714286
16.5283018867925	6
16	6.75675675675676
14.7567567567568	8
14	8.60869565217391
12	9.5625
11.2222222222222	10
10	10.5641025641026
8	10.85
6	11.7254901960784
5.22222222222222	12
4	12.7586206896552
3.05263157894737	14
2	15.1428571428571
0	16
-1.99999999999999	14
-2	14
-4	13.3
-5.85714285714285	12
-6	11.9259259259259
-8	10.25
-8.12499999999999	10
-10	8.92857142857143
-12	8.71428571428571
-14	8.28571428571428
-14.5882352941176	8
-16	6
-16	6
-17.8709677419355	4
-18	3.78947368421052
-19.3076923076923	2
-20	1.18181818181818
0.7	5
-4.57777777777778	-14
-4	-14.7027027027027
-3.10344827586207	-14
-4	-12.1428571428572
-4.57777777777778	-14
0.8	75
1.07692307692308	-8
2	-8.85714285714286
2.66666666666667	-8
4	-7.04
4.8125	-6
4.96551724137931	-4
6	-2.69565217391304
7.06666666666666	-2
8	-0.25
8.66666666666667	0
10	0.444444444444447
10.4827586206897	2
10	2.73684210526315
8	4
10	5.71428571428571
10.5	6
10	6.23529411764706
9.11764705882353	8
8	8.73076923076923
6	8.66666666666667
4.5	8
4	7.91666666666667
3.75	8
2	8.46666666666666
0	8.47619047619048
-2	8.35294117647059
-4	8.48648648648648
-4.5625	8
-5.5	6
-4.77777777777778	4
-6	2.58064516129032
-7.62962962962963	4
-8	4.58823529411765
-9	4
-10	3.56521739130435
-10.9090909090909	4
-12	4.66666666666667
-14	5.57142857142857
-14.6875	4
-16	2.09090909090909
-16.0588235294118	2
-16	1.8
-14.5	0
-14	-0.4
-12	-0.222222222222222
-10	-1.07692307692307
-9	-2
-8	-3.6
-6	-3.15
-4	-3.33333333333333
-2	-3.63636363636363
-1.4	-2
-0.23529411764706	0
-1.16129032258065	2
0	3.44
2	4
2	4
4	4.23076923076923
4.3	4
5.16666666666667	2
4	0
2	0.615384615384612
0.400000000000002	0
1.75	-2
0	-3.27272727272727
-1.71428571428571	-4
-2	-5.33333333333333
-4	-4.8
-4.41379310344828	-6
-4	-6.52173913043478
-2	-6.66666666666667
-1.66666666666667	-6
0	-5.41176470588235
0.714285714285717	-6
1.07692307692308	-8
0.8	11
13.625	-2
14	-2.42857142857143
14.4285714285714	-2
15.1627906976744	0
14.2666666666667	2
14	2.28571428571429
13.8333333333333	2
12	0.624999999999998
10.3333333333333	0
12	-0.869565217391302
13.625	-2
0.8	5
-3.30434782608695	0
-4	-1
-5.6	0
-4	0.432432432432433
-3.30434782608695	0
0.8	5
-1.75	4
-2	3.85714285714286
-2.13333333333333	4
-2	4.25
-1.75	4
0.8	5
2.23076923076923	6
2	4
1.25	6
2	6.6
2.23076923076923	6


==> Final IEEE/figures/paper_sens_EM_Huber_BIC_Tukey_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> Final IEEE/figures/review/bic_Nk_10_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-50.4727692270645	-65.8303600006364	-65.8303600006364
2	-20.1797912681798	-27.3916088556308	-31.1518023475715
3	-6.81580343239964	-7.85398196570244	-16.0935741307133
4	-16.6767974871885	-3.43479930788891	-18.9247362573373
5	-31.3460006174933	2.65778514325794	-19.8458318575203
6	-45.7543022789666	5.73470875457437	-23.9947436497791


==> Final IEEE/figures/review/bic_Nk_500_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	3014.18011042274	2998.83512785808	2998.83512785808
2	4772.7620076379	4761.46088000832	4757.70068651638
3	5622.91657935667	5614.54381456895	5606.30422240394
4	5526.86617554093	5518.84101915498	5504.197609571
5	5437.98568722835	5430.82281738209	5409.60376321251
6	5352.47154890499	5349.93707077408	5321.7696964375


==> Final IEEE/figures/review/bic_Nk_50_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-40.9108929912242	-56.2701362765581	-56.2701362765581
2	135.86666303976	125.377693813447	121.617500321506
3	211.44784356265	204.426706907087	196.187114742076
4	202.129334981625	199.740462856581	184.250446050374
5	192.449914451315	192.446873960396	169.909542355983
6	181.697206151954	189.861878580978	158.728833900729


==> Final IEEE/figures/review/bic_Nk_5_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-30.4690171002835	-45.8939344466804	-45.8939344466804
2	-17.9258796680643	-27.7630862664804	-31.5232797584211
3	-14.1700589820215	-14.3416024184608	-22.5811945834716
4	-33.9856314495278	-4.30553439675737	-19.264913280647
5	-49.3872963555697	-0.37304801764059	-21.8494810663549
6	-79.8107710277335	11.513969514514	-17.0673043639272


==> Final IEEE/figures/review/bic_imb_50_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	3898.65073885849	3888.75457840658	3888.75457840658
2	4924.76941802681	4919.28817106636	4914.63258925164
3	5112.01306023276	5103.99346880575	5091.05146702857
4	4909.99135974493	4902.11380556556	4884.91040298198
5	4835.76512882402	4830.79511874232	4807.45555172535
6	4769.10734211313	4767.18992817876	4737.52678260132


==> Final IEEE/figures/review/bic_imb_5_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	83.6131608165471	73.6704982896579	73.6704982896579
2	184.231823390357	179.553814508803	174.898232694089
3	190.047843759799	184.818611342247	173.56098464186
4	186.523397542639	183.337795349777	165.388563031277
5	175.256499140543	176.773240701697	153.123418611128
6	167.41818339262	177.156137554793	145.225185837969


==> Final IEEE/figures/review/data_forest_non_vs_hinoki_N_255.csv <==
x	y	z	label
0.647831874612545	1.877538700675	1.99712765462227	1
0.160451889715107	-0.730137144266189	-0.616635764470485	2
0.667078235392361	-0.411229791074007	0.0903059246431134	2
0.473451635169206	-0.786214395842879	-0.616635764470485	2
0.410484761652318	2.03927221975824	2.2359746941635	1
1.11611681443744	-0.411229791074007	-0.114043481977875	2
3.41723638125006	0.667143662471235	1.28222365351003	1
1.18026518287245	-0.411229791074007	-0.21621818528837	2
0.474633130087328	-0.522616246111836	-0.114043481977875	2
0.0897429194772626	0.0343160290773113	0.192480627953608	1
0.708201444259781	2.0176481829916	1.63580575551111	1
-1.71754658300949	0.167098880960842	0.191932986292138	1
1.05196844600243	-0.299843336036177	0.192480627953608	2
2.3514501078938	-0.6740598926895	-0.443371032164208	2
0.987820077567416	-0.299843336036177	-0.114043481977875	2
1.5010070250475	1.92788576472041	2.44032410078448	1
1.49070080789503	-0.61798264111281	-0.443371032164208	2
-0.622047473920142	0.952180403034495	0.711727183210966	1
-1.83470813357307	2.59620449494739	1.82727588092152	1
0.580285423231142	0.586450659924317	0.835408652814875	1
1.49070080789503	-0.61798264111281	-0.443371032164208	2
-0.423444028002825	2.81897740502305	2.44032410078448	1
0.923671709132405	-0.0770704259605182	0.192480627953608	2
0.0255945510422517	-0.634002701149666	-0.420567591909359	2
-0.230998922697792	-0.522616246111836	-0.624916998530347	2
1.25574993704517	-0.543251375732533	-0.23694734885349	2
-0.543797537556617	-0.842291647419568	-0.732145586008002	2
1.80370055334913	-0.61798264111281	-0.38561612139545	2
-2.34789508105315	3.04175031509871	3.15554702395795	1
0.0897429194772626	2.03927221975824	2.2359746941635	1
0.538781498522339	-0.299843336036177	0.192480627953608	2
0.218039656347285	-0.0770704259605182	0.396830034574597	2
-0.856797283010717	1.00825765461118	1.40478611243607	1
1.66102864533359	-0.785330383373287	-0.415673349131551	2
1.49070080789503	-0.6740598926895	-0.558880853701726	2
0.00395201698805693	1.62510742195477	1.63580575551111	1
1.64720068062208	-0.505828137959431	-0.38561612139545	2
-0.295147291132803	1.03679412441778	0.70335414450608	1
0.310099617705531	-0.946716388467122	-0.951851349965734	2
0.474633130087328	-0.411229791074007	-0.318392888598864	2
0.0255945510422517	2.37343158487173	1.92945058423201	1
0.850471228756753	-0.946716388467122	-1.04121435010476	2
1.30856191974247	0.0343160290773113	0.70335414450608	1
-1.71629392373655	2.36169671595651	2.62266865559548	1
1.33420093516798	-0.730137144266189	-0.558880853701726	2
-0.543797537556617	1.56903017037808	1.57805084474235	1
0.918017680138156	1.31268768284658	1.72903865420518	1
0.512738971849739	1.71615269558117	1.81840165434421	1
1.17770106244093	2.46626619560511	2.15559995242993	1
1.7254506169856	-0.730137144266189	-0.443371032164208	2
0.316951762442157	1.51295291880139	1.46254102320483	1
0.316951762442157	-0.561905389536121	-0.501125942932967	2
1.25595099880446	-0.61798264111281	-0.501125942932967	2
1.7254506169856	-0.393673634806052	-0.270106299857932	2
0.580285423231142	-0.866023385920204	-0.773125349687673	2
1.45838929118938	-0.381865370638697	-0.14758434871446	2
-0.152547855738993	1.4568756672247	1.52029593397359	1
0.580285423231142	1.07060867520582	1.28222365351003	1
0.647831874612545	-0.785330383373287	-0.594399349409612	2
-3.20231585412741	-0.462558373185615	-1.21994035038283	1
-0.487592396437836	0.814021214342118	0.805528847816574	1
1.95004560409258	0.702634759304289	1.31640236436905	1
1.80370055334913	-0.730137144266189	-0.616635764470485	2
1.12065703428236	-0.866023385920204	-1.04121435010476	2
1.18820348566377	-0.704637380826369	-0.23694734885349	2
0.78292477737535	-0.866023385920204	-0.594399349409612	2
0.731226603827372	-0.411229791074007	-0.318392888598864	2
0.551701571532731	-0.6740598926895	-0.558880853701726	2
-0.74418587017788	1.59372639960692	1.11205295774806	1
1.56515539348252	-0.299843336036177	0.192480627953608	2
0.864701316986831	-0.0572101253459156	-0.154596478320415	1
0.551701571532731	-0.6740598926895	-0.501125942932967	2
1.17770106244093	-0.6740598926895	-0.501125942932967	2
0.918017680138156	-0.623944378279451	-0.415673349131551	2
-0.166850554262781	-0.0770704259605182	0.294655331264102	2
0.0822019533515818	0.615716893574358	0.422952629367173	1
-2.52685134031338	0.989915672658907	0.299230651980693	1
-1.77055976513806	2.93036386006088	1.92945058423201	1
1.49070080789503	-0.6740598926895	-0.558880853701726	2
1.33420093516798	-0.6740598926895	-0.501125942932967	2
0.715378325993948	-0.623944378279451	-0.23694734885349	2
0.864701316986831	-0.6740598926895	-0.501125942932967	2
1.32329638842657	-0.866023385920204	-0.505036349270582	2
0.942951253350356	1.51295291880139	1.46254102320483	1
0.410484761652318	5.93779814608228	4.79034227692586	1
-0.770643604396913	2.28100371340959	2.53330565545645	1
1.41245087153151	-0.730137144266189	-0.674390675239243	2
-0.152547855738993	1.34472116407132	1.11601155859228	1
-0.387297664829568	0.952180403034495	0.711727183210966	1
0.346336393217307	1.25956703449344	1.41857706767954	1
1.56895074425856	-0.730137144266189	-0.558880853701726	2
0.0897429194772626	1.4823399445691	1.52075177099003	1
1.41245087153151	3.19527046610207	3.54171781088014	1
4.76816540887811	-0.0590933604510257	0.835408652814875	1
-0.230797792102518	0.279253384114221	0.53846245090469	1
0.850471228756753	-0.543251375732533	0.0311416515636011	2
0.377646069086934	-0.785330383373287	-0.862488349826704	2
0.923671709132405	-0.299843336036177	0.192480627953608	2
2.27320017153028	0.840025899881116	1.11601155859228	1
0.918017680138156	-0.946716388467122	-0.773125349687673	2
-0.770643604396913	1.63545969303425	1.72903865420518	1
0.395201698805682	-0.730137144266189	-0.558880853701726	2
-0.0951790905828855	-0.946716388467122	-0.951851349965734	2
0.985564131519559	1.47407368794041	1.55031265392712	1
3.10471623592278	1.03679412441778	1.52075177099003	1
0.647831874612545	-0.623944378279451	-0.326310348992521	2
-1.06492771235293	2.81897740502305	2.95119761733696	1
0.474633130087328	-0.411229791074007	-0.318392888598864	2
1.39084283980798	-0.381865370638697	0.0311416515636011	2
0.667078235392361	-0.411229791074007	-0.318392888598864	2
0.850471228756753	-0.866023385920204	-0.773125349687673	2
1.41245087153151	-0.449750886382742	-0.443371032164208	2
-0.778547346647192	1.4568756672247	1.9245803093549	1
-0.074297919375468	1.34472116407132	1.52029593397359	1
1.12065703428236	-0.704637380826369	-0.505036349270582	2
0.00395201698805693	0.671794145151048	0.596217361673449	1
-0.230271993345691	3.16862674142569	2.17585365490033	1
-0.230797792102518	1.17648940934125	1.23152138012979	1
0.00395201698805693	1.68118467353146	1.80907048781738	1
0.923671709132405	0.702634759304289	1.21422766105855	1
1.05311058290096	2.52308272105035	2.53330565545645	1
0.708201444259781	-0.61798264111281	-0.501125942932967	2
0.629951507896256	-0.6740598926895	-0.501125942932967	2
1.88589723565757	0.702634759304289	1.21422766105855	1
-0.10270218582777	-0.634002701149666	-0.420567591909359	2
-0.568004250252705	3.00724073633185	3.15884665642967	1
-0.615889133307858	0.591248304266459	0.499004737885091	1
-0.872482607047902	1.14818057945561	0.70335414450608	1
0.985564131519559	-0.704637380826369	-0.505036349270582	2
0.512738971849739	-0.946716388467122	-0.683762349548643	2
0.708201444259781	-0.6740598926895	-0.443371032164208	2
0.667078235392361	-0.188456880998348	0.396830034574597	2
1.95004560409258	-0.299843336036177	0.294655331264102	2
-0.770643604396913	2.44238971850343	1.99712765462227	1
-0.0385538173927593	0.145702484115141	0.396830034574597	1
1.64720068062208	-0.61798264111281	-0.38561612139545	2
1.12065703428236	-0.785330383373287	-0.594399349409612	2
1.18820348566377	-0.785330383373287	-0.326310348992521	2
1.05311058290096	-0.785330383373287	-0.594399349409612	2
1.18820348566377	-0.946716388467122	-0.773125349687673	2
0.473451635169206	1.73726192510815	1.75131557704862	1
0.377646069086934	-0.704637380826369	-0.683762349548643	2
-0.0276326392014828	1.15130167775274	1.28222365351003	1
-0.162725541964288	-0.785330383373287	-0.773125349687673	2
-0.838190055778316	2.03892470576884	1.55031265392712	1
1.7254506169856	-0.6740598926895	-0.501125942932967	2
-0.309047728466043	1.4568756672247	1.00050173705476	1
-0.359295659567814	3.04175031509871	3.56424583719992	1
0.786451380623306	-0.730137144266189	-0.616635764470485	2
1.25595099880446	-0.61798264111281	-0.501125942932967	2
0.918017680138156	-0.543251375732533	-0.505036349270582	2
0.512738971849739	-0.623944378279451	-0.326310348992521	2
0.864701316986831	-0.61798264111281	-0.38561612139545	2
1.11611681443744	-0.411229791074007	-0.011868778667381	2
0.346336393217307	0.925407669379948	1.21422766105855	1
-0.568004250252705	2.68446872614418	2.71203165573452	1
0.445192520468337	-0.220479365544861	-0.505036349270582	2
-0.635550701634108	2.03892470576884	1.72903865420518	1
0.310099617705531	-0.623944378279451	-0.683762349548643	2
3.2904493442561	6.67206006385682	7.64231647546201	1
-0.432911347489899	3.08793373887877	3.15884665642967	1
-0.423444028002825	-0.522616246111836	-0.420567591909359	2
0.445192520468337	1.23199468029966	1.192860653371	1
1.41245087153151	-0.505828137959431	-0.38561612139545	2
1.69345213035254	1.70511285464475	2.54249880409498	1
-1.40454683755539	0.111021629384153	-0.0968415675516559	1
0.629951507896256	1.34472116407132	1.23152138012979	1
-1.10837586130393	1.79684569812809	1.192860653371	1
-0.359295659567814	-0.411229791074007	-0.114043481977875	2
2.87686477019884	-0.0590933604510257	0.835408652814875	1
1.7254506169856	-0.61798264111281	-0.443371032164208	2
0.03991381217992	-0.946716388467122	-1.04121435010476	2
0.60292986695735	-0.411229791074007	-0.21621818528837	2
0.667078235392361	-0.299843336036177	0.0903059246431134	2
1.18026518287245	-0.411229791074007	-0.21621818528837	2
0.395201698805682	1.96157093141491	1.46254102320483	1
1.49070080789503	-0.6740598926895	-0.501125942932967	2
1.18820348566377	-0.139786362997944	0.299230651980693	2
1.9987609022406	0.505757657377399	0.746045652675845	1
-0.856797283010717	0.44748513884429	0.191932986292138	1
0.218039656347285	-0.522616246111836	-0.21621818528837	2
1.37271028817748	0.814021214342118	1.21422766105855	1
0.786451380623306	-0.337596383229363	-0.154596478320415	2
0.60292986695735	-0.299843336036177	-0.011868778667381	2
1.02120118971388	-0.6740598926895	-0.558880853701726	2
0.60292986695735	-0.411229791074007	-0.114043481977875	2
2.0384503624397	-0.61798264111281	-0.327861210626691	2
-0.152547855738993	1.00825765461118	0.769482093979725	1
0.512738971849739	-0.301172368091779	-0.505036349270582	2
-0.359295659567814	1.03679412441778	1.00987825443756	1
0.0897429194772626	-0.522616246111836	-0.21621818528837	2
-0.808334238612891	-0.634002701149666	-0.624916998530347	2
0.512738971849739	-0.704637380826369	-0.23694734885349	2
-0.162725541964288	1.15130167775274	0.924771652953906	1
0.985564131519559	-1.02740939101404	-0.951851349965734	2
-0.615889133307858	-0.634002701149666	-0.522742295219853	2
-0.10270218582777	1.92788576472041	1.52075177099003	1
0.316951762442157	0.3914078872676	0.249687897060896	1
0.923671709132405	-0.411229791074007	-0.21621818528837	2
0.731226603827372	-0.411229791074007	-0.21621818528837	2
0.00395201698805693	1.51295291880139	1.34703120166731	1
0.282188024782296	-0.188456880998348	0.294655331264102	2
0.238701826078632	-0.730137144266189	-0.558880853701726	2
0.715378325993948	-0.785330383373287	-0.683762349548643	2
1.39084283980798	-0.301172368091779	0.209867651841662	2
0.918017680138156	-0.785330383373287	-0.505036349270582	2
1.25574993704517	-0.623944378279451	-0.505036349270582	2
0.667078235392361	-0.299843336036177	0.192480627953608	2
0.731226603827372	-0.411229791074007	-0.21621818528837	2
-0.297818444727094	1.47407368794041	1.81840165434421	1
0.316951762442157	1.90549367983822	1.80907048781738	1
-0.935047219374242	0.896103151457806	0.769482093979725	1
0.667078235392361	-0.522616246111836	-0.114043481977875	2
0.580285423231142	-0.704637380826369	-0.23694734885349	2
-0.230998922697792	0.925407669379948	0.907703551127069	1
0.715378325993948	-0.0590933604510257	-0.14758434871446	2
0.153891287912274	-0.522616246111836	-0.318392888598864	2
-0.74418587017788	1.59372639960692	1.62292647430053	1
0.310099617705531	1.15130167775274	1.192860653371	1
1.05311058290096	-0.704637380826369	-0.23694734885349	2
0.153891287912274	-0.411229791074007	-0.114043481977875	2
0.850471228756753	0.828529667565071	1.37158665364906	1
-1.70641139670304	2.15065867479607	0.907703551127069	1
1.25574993704517	-0.220479365544861	0.567319652397784	2
1.25595099880446	-0.786214395842879	-0.616635764470485	2
-0.423444028002825	-0.411229791074007	-0.21621818528837	2
2.74269978971143	2.69057520191187	2.50212941704249	1
1.17770106244093	-0.61798264111281	-0.443371032164208	2
-0.615889133307858	2.70759094998522	2.54249880409498	1
0.238701826078632	2.07372543456828	2.15559995242993	1
1.56895074425856	-0.6740598926895	-0.558880853701726	2
2.27320017153028	-0.61798264111281	-0.38561612139545	2
0.410484761652318	-0.411229791074007	-0.318392888598864	2
-0.230271993345691	1.07060867520582	0.746045652675845	1
1.12065703428236	-0.704637380826369	-0.415673349131551	2
-0.0951790905828855	1.79684569812809	1.81840165434421	1
0.175006714942726	-0.866023385920204	-0.505036349270582	2
0.60292986695735	-0.411229791074007	0.0903059246431134	2
-0.297818444727094	2.11961770831576	2.26521665503936	1
1.7254506169856	-0.61798264111281	-0.38561612139545	2
1.17770106244093	-0.6740598926895	-0.616635764470485	2
-0.0951790905828855	2.28100371340959	2.62266865559548	1
-0.365364896108497	0.344371652283564	0.0311416515636011	1
-0.10270218582777	-0.522616246111836	-0.420567591909359	2
0.410484761652318	-0.522616246111836	-0.114043481977875	2
0.346336393217307	1.14818057945561	0.907703551127069	1
0.474633130087328	-0.522616246111836	-0.114043481977875	2
0.218039656347285	1.4823399445691	1.52075177099003	1
0.708201444259781	-0.730137144266189	-0.558880853701726	2
1.52593574257078	1.877538700675	2.26521665503936	1
-0.622047473920142	0.952180403034495	1.00050173705476	1
0.795374972262383	4.60116068562832	4.89251698023635	1
0.0897429194772626	-0.299843336036177	0.0903059246431134	2
1.33420093516798	-0.6740598926895	-0.443371032164208	2
-0.230271993345691	1.47407368794041	1.10349765323197	1


==> Final IEEE/figures/review/data_forest_non_vs_hinoki_N_500.csv <==
x	y	z	label
1.06219573346689	-0.777175362080415	-0.521031101164361	2
1.30758000943312	-0.206272113413738	0.123368754489681	2
2.03424887188017	-0.337756211412245	-0.207308713518769	2
1.46721787447242	-0.526078704555747	-0.270053191047888	2
3.8163462923045	1.73379121316627	1.86325904494214	1
1.22994754888896	-0.911948746711429	-0.76319113464456	2
1.48439696393078	-0.108188362507028	-0.401088905597592	2
-0.400334122538441	-0.735529588387006	-0.76319113464456	1
0.981191305265788	-0.651627033318081	-0.395542146106124	2
0.686520325079827	-0.735529588387006	-0.664684480296311	2
-0.395883974153016	1.16882373373577	1.17306979212183	1
0.841785246168151	-0.735529588387006	-0.172151208555066	2
0.171147023254727	1.60824288440394	1.7377700898839	1
1.30758000943312	-0.647320009224795	-0.369164517251564	2
2.60127986928791	-0.588852868936914	-0.332797668577006	2
-0.52795141408205	2.2442574979576	1.53623841984917	1
0.0654606407265308	1.29329073234386	1.10843529797217	1
0.819182448863576	-0.651627033318081	-0.458286623635243	2
0.252151451455833	1.79656537754744	1.54953665729654	1
-1.32069471451135	0.13943751754188	0.0294282778350208	1
0.997050167256475	-0.823739167549218	-0.566177825948062	2
1.46284493052145	-0.823739167549218	-0.566177825948062	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.325772140226425	-0.479627182580391	-0.185830313881286	2
1.54047739106561	-0.823739167549218	-0.566177825948062	2
1.06219573346689	-0.714401197699248	-0.709264533751716	2
0.997050167256475	2.08717694480376	2.29051515015116	1
1.46721787447242	-0.777175362080415	-0.521031101164361	2
-1.0990262674359	1.6461290489927	1.60096856971342	1
-1.4426552222697	2.49188337800651	1.10572123641655	1
0.576169164260257	-0.526078704555747	-0.458286623635243	2
0.630673409622309	-0.479627182580391	0.0294282778350208	2
1.22994754888896	1.73433862815491	1.99499518710641	1
-0.476888402354122	-0.651627033318081	-0.521031101164361	2
0.495164736059151	1.6710170487851	1.36130322470919	1
1.54822230267353	-0.588852868936914	-0.458286623635243	2
1.30520901807021	-0.651627033318081	-0.521031101164361	2
1.54047739106561	-0.735529588387006	-0.76319113464456	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.874594425139016	-0.232001302531482	0.137057573693174	2
-0.943761346347575	1.91075778647934	3.07856838493715	1
0.752633917380662	-0.355814242555937	-0.0782010180231324	2
0.252151451455833	1.92211370630977	1.86325904494214	1
0.414160307858045	2.04766203507211	1.98874800000037	1
1.66733772556831	-0.232001302531482	0.35231616540948	2
-1.25429118852422	0.675823678208377	0.0248621001414324	1
0.73817802066247	2.04766203507211	1.98874800000037	1
3.13086381866856	1.25375397776197	1.75149701156547	1
1.9722389949642	0.882315157688606	1.42860912399101	1
0.569693155743132	-0.355814242555937	-0.185830313881286	2
1.69574231215393	-0.647320009224795	-0.467671171599813	2
1.46721787447242	-0.588852868936914	-0.395542146106124	2
0.090142595053621	1.60824288440394	1.29855874718007	1
1.11851544065572	-0.355814242555937	0.244686869551327	2
-0.101089636927813	0.882315157688606	0.890462644700246	1
-0.633231504170927	2.70464399893924	2.29051515015116	1
-3.42800008376076	-0.470900850900372	-1.25572440638581	1
0.375990482903179	-0.647320009224795	-0.369164517251564	2
2.4392710128857	-0.46330454017458	-0.207308713518769	2
0.090142595053621	1.41992039126044	1.36130322470919	1
0.386752394105602	1.74900573785979	1.75149701156547	1
0.919417706712313	-0.735529588387006	-0.172151208555066	2
0.298358022359017	-1.00015832587364	-1.05871109768931	2
1.79123558727685	-0.588852868936914	-0.395542146106124	2
-2.78422080761159	-0.974878942678208	-1.58501116003728	2
0.919417706712313	2.08717694480376	2.09350184145466	1
0.981191305265788	2.36153285697794	1.86325904494214	1
-0.16206989080699	3.48238689820215	3.90408292872854	1
1.30145620229325	1.74900573785979	2.18201419499808	1
1.06219573346689	-0.714401197699248	-0.583775578693479	2
-0.400334122538441	2.96927273642588	3.07856838493715	1
-0.233875117750803	1.2943720624981	1.17306979212183	1
1.71023115907574	-0.714401197699248	-0.646520056222598	2
1.30758000943312	-0.911948746711429	-0.664684480296311	2
0.657173592461364	2.29875869259678	1.67502561235478	1
0.73817802066247	1.85933954192861	1.67502561235478	1
0.841785246168151	-1.00015832587364	-0.664684480296311	2
0.752633917380662	-0.355814242555937	0.244686869551327	2
0.375990482903179	-0.470900850900372	-0.0736445542068167	2
1.24047594841408	0.758502217664152	0.9980919405584	1
0.495164736059151	2.42430702135911	2.4279593427042	1
0.0654606407265308	-0.823739167549218	-0.76319113464456	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.143093101270693	2.08717694480376	2.29051515015116	1
0.325772140226425	-0.355814242555937	0.0294282778350208	2
-0.638897258756334	0.603856254305262	0.294647106714177	1
-0.71990168695744	1.1060495693546	0.92209188200536	1
1.69574231215393	-0.559110430062583	-0.172151208555066	2
1.30758000943312	-0.911948746711429	-0.369164517251564	2
-0.0121718198176311	1.6461290489927	1.30544860666867	1
-0.34501065244452	-0.355814242555937	0.0294282778350208	2
1.71023115907574	-0.651627033318081	-0.583775578693479	2
-1.32069471451135	-0.851066002653754	-0.939235384888358	2
1.22420458986911	2.36153285697794	2.17698143258773	1
1.24047594841408	-0.355814242555937	0.137057573693174	2
-2.17441826881982	0.510876337615243	-0.185830313881286	1
0.576169164260257	1.79656537754744	1.67502561235478	1
0.508712901863955	1.37756691778642	1.10572123641655	1
1.54047739106561	-0.911948746711429	-1.05871109768931	2
-0.0718662613485912	1.73379121316627	1.17306979212183	1
1.62922673087464	-0.651627033318081	-0.458286623635243	2
0.919417706712313	-0.911948746711429	-0.76319113464456	2
0.453622943447341	-0.470900850900372	-0.467671171599813	2
0.090142595053621	1.60824288440394	1.61228113482566	1
0.252151451455833	1.1060495693546	0.796602926947124	1
0.220725561814855	1.29329073234386	1.50246191536517	1
-0.633231504170927	1.46970989066828	1.30544860666867	1
0.608887864535665	-1.08836790503585	-0.960204443341058	2
0.264791886347248	0.13943751754188	0.35231616540948	1
0.981191305265788	-0.588852868936914	-0.458286623635243	2
0.333155879656939	2.17321036383444	1.92600352247125	1
-1.02139380689174	2.52822484061482	2.68454176754416	1
1.30758000943312	-0.559110430062583	-0.467671171599813	2
0.813614171259839	-0.479627182580391	0.0294282778350208	2
0.813614171259839	-0.355814242555937	-0.185830313881286	1
-0.633231504170927	0.322985361559531	-0.172151208555066	1
1.22420458986911	2.48708118574028	2.23972591011684	1
1.79123558727685	-0.588852868936914	-0.521031101164361	2
1.46721787447242	-0.714401197699248	-0.583775578693479	2
1.71023115907574	3.17759699393312	2.99265964046627	1
0.386752394105602	-0.355814242555937	-0.0782010180231324	2
0.495164736059151	-0.777175362080415	-0.709264533751716	2
-0.649911921840404	1.37756691778642	0.890462644700246	1
0.630673409622309	-0.479627182580391	0.0294282778350208	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.691653663501485	-0.232001302531482	0.35231616540948	2
-0.52795141408205	1.87281867788424	1.32097982813286	1
0.220725561814855	0.587614099046166	0.812915334927425	1
2.03321924884338	-0.232001302531482	0.459945461267634	2
3.32602398358133	0.764033257370588	1.30544860666867	1
1.54047739106561	-0.735529588387006	-0.467671171599813	2
1.79123558727685	-0.651627033318081	-0.521031101164361	2
-0.71990168695744	0.101662939255925	-0.0818197584605328	1
0.252151451455833	-0.149433718268744	-0.270053191047888	1
-1.85396368177293	-0.965497855223917	-0.960242443868189	2
0.264791886347248	-0.355814242555937	-0.185830313881286	2
4.17998104956712	0.764033257370588	1.50246191536517	1
0.608887864535665	-1.00015832587364	-0.960204443341058	2
0.386752394105602	0.0156245775174262	0.567574757125787	2
-0.0121718198176311	2.70464399893924	1.50246191536517	1
1.61810985160977	-0.118062534251526	0.418888717534429	2
1.22994754888896	-1.00015832587364	-1.05871109768931	2
1.69574231215393	-0.206272113413738	0.714408680579176	2
1.85100723324226	-0.294481692575949	0.32038206318618	2
-0.0898042803617931	1.6461290489927	2.09350184145466	1
-1.50363547614888	1.00612809771306	0.244686869551327	1
1.30758000943312	-0.206272113413738	0.32038206318618	2
0.453622943447341	-0.911948746711429	-0.467671171599813	2
0.220725561814855	1.73433862815491	1.99499518710641	1
-0.555599043626765	0.764033257370588	0.911421989275674	1
1.30520901807021	-0.588852868936914	-0.270053191047888	2
0.0818511247097176	2.2442574979576	1.75149701156547	1
-1.61095039716961	-0.0866595538875767	-0.395542146106124	1
-2.65167547831914	1.11687157401943	0.418888717534429	1
1.78929823332667	1.99663161790869	2.827789970147	1
0.386752394105602	1.25375397776197	1.42860912399101	1
2.35826658468459	-0.588852868936914	-0.270053191047888	2
-0.16206989080699	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-0.559110430062583	-0.270657862903315	2
-0.710863964715089	2.26359610312818	1.79798187840992	1
-0.167436740905955	-1.08836790503585	-1.15721775203756	2
0.220725561814855	-0.647320009224795	-0.467671171599813	2
-1.02139380689174	1.99896736564155	1.40395526101692	1
-1.64245349124503	2.35180568229039	2.29051515015116	1
0.142831378588894	0.263250457566335	0.567574757125787	1
0.333155879656939	0.792178747448763	0.54562501683065	1
-0.0718662613485912	1.54546872002277	1.29855874718007	1
0.686520325079827	-0.823739167549218	-0.861697788992809	2
0.325772140226425	-0.355814242555937	0.0294282778350208	2
1.42341671005161	2.2442574979576	2.39727278671439	1
0.99655493289737	-0.479627182580391	-0.0782010180231324	2
-1.72008595178919	2.61643441977703	2.98006173058891	1
0.203811632468071	-0.479627182580391	-0.185830313881286	2
1.62922673087464	-0.526078704555747	-0.521031101164361	2
1.05753518677655	0.0156245775174262	0.35231616540948	2
0.143093101270693	2.61643441977703	2.19200849580291	1
-0.557892830555228	0.980501240592265	0.859347404476242	1
-0.223050144686166	3.23476101815324	2.72016067428885	1
0.819182448863576	-0.651627033318081	-0.521031101164361	2
-0.771872429598758	0.387063397590789	0.0294282778350208	1
-0.477966583082603	2.26359610312818	1.99499518710641	1
0.874594425139016	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-1.00015832587364	-0.76319113464456	2
-0.893832937357111	2.73950925805542	1.96675560328178	1
-0.152870689549697	2.23598452821561	2.99265964046627	1
1.22994754888896	0.940452415695011	1.60096856971342	1
2.39443445705139	-0.559110430062583	-0.0736445542068167	2
0.813614171259839	-0.232001302531482	0.244686869551327	2
0.252151451455833	1.98488787069094	2.05149247752949	1
1.11851544065572	-0.232001302531482	0.0294282778350208	2
0.630673409622309	-0.355814242555937	-0.616347497313898	1
-0.0718662613485912	0.729404583067596	2.11423695505861	1
0.99655493289737	0.263250457566335	0.459945461267634	1
0.220725561814855	-1.00015832587364	-0.960204443341058	2
-0.314879545951909	1.16882373373577	1.17306979212183	1
-2.05245776106147	3.48238689820215	3.47356574529592	1
0.264791886347248	1.74900573785979	1.75149701156547	1
1.22420458986911	1.79656537754744	1.67502561235478	1
0.576169164260257	0.541082089924095	0.357391584243295	1
0.495164736059151	1.73379121316627	2.74168173034979	1
0.508712901863955	1.12994103773751	1.42860912399101	1
0.841785246168151	-0.294481692575949	-0.467671171599813	2
-0.477966583082603	1.46970989066828	1.50246191536517	1
1.61810985160977	-0.735529588387006	-0.172151208555066	2
0.576169164260257	1.79656537754744	1.67502561235478	1
-0.555599043626765	2.35180568229039	2.48752845884766	1
1.69574231215393	-0.559110430062583	-0.467671171599813	2
0.841785246168151	1.91075778647934	2.09350184145466	1
3.55892136521382	-0.0298529550893146	1.00992864362392	1
-0.466971160202874	-0.603440122604845	-0.508718201455745	2
1.46721787447242	2.86372617202728	2.4279593427042	1
0.997050167256475	-0.647320009224795	-0.172151208555066	2
-1.95298333342168	1.29329073234386	0.812915334927425	1
-0.0121718198176311	1.20508115318165	0.911421989275674	1
-0.405990906323697	3.11094807812878	2.827789970147	1
1.87224001547795	-0.714401197699248	-0.521031101164361	2
-0.405990906323697	0.758502217664152	0.67520405298394	1
2.11525330008127	-0.714401197699248	-0.583775578693479	2
1.05753518677655	-0.232001302531482	0.35231616540948	2
-0.557892830555228	1.73379121316627	2.17698143258773	1
0.143093101270693	0.23477578239732	0.32038206318618	1
-0.633231504170927	1.82254820731713	1.99499518710641	1
2.46008102599761	1.25375397776197	1.53623841984917	1
1.46721787447242	-0.651627033318081	-0.458286623635243	2
-0.233875117750803	2.23598452821561	3.24363755058274	1
0.935574679018193	1.74900573785979	2.18201419499808	1
0.630673409622309	-0.355814242555937	-0.0782010180231324	2
1.07468262780064	-0.0298529550893146	-0.0736445542068167	2
1.30758000943312	-0.294481692575949	-0.0736445542068167	2
-0.16206989080699	1.25375397776197	1.21335053227471	1
1.38621344627132	-0.714401197699248	-0.646520056222598	2
1.46721787447242	-0.651627033318081	-0.458286623635243	2
-0.101089636927813	-0.479627182580391	-0.401088905597592	2
-0.322701661994279	0.23477578239732	-0.664684480296311	1
1.22994754888896	-0.559110430062583	0.123368754489681	2
2.60127986928791	1.04327540497343	1.29855874718007	1
1.62922673087464	-0.651627033318081	-0.395542146106124	2
0.143093101270693	-1.00015832587364	-0.960204443341058	2
1.79123558727685	-0.651627033318081	-0.521031101164361	2
2.52106127987679	1.12994103773751	1.85912630742363	1
1.1523150883448	-0.823739167549218	-0.566177825948062	2
1.42341671005161	0.13943751754188	0.890462644700246	1
1.71023115907574	-0.651627033318081	-0.521031101164361	2
0.264791886347248	-0.479627182580391	-0.508718201455745	2
0.252151451455833	2.23598452821561	2.05149247752949	1
-0.16206989080699	-0.355814242555937	0.0294282778350208	2
1.38521246997728	1.6461290489927	1.79798187840992	1
1.46721787447242	-0.588852868936914	-0.458286623635243	2
-0.0898042803617931	2.35180568229039	2.58603511319591	1
5.73263026045036	-0.0298529550893146	1.00992864362392	1
1.62922673087464	-0.651627033318081	-0.458286623635243	2
0.608887864535665	-0.647320009224795	-0.664684480296311	2
0.841785246168151	-0.647320009224795	-0.270657862903315	2
0.0091381668525149	1.41992039126044	1.42404770223831	1
-0.557892830555228	0.541082089924095	0.92209188200536	1
1.46284493052145	-0.823739167549218	-0.467671171599813	2
0.090142595053621	1.23159789811693	0.92209188200536	1
1.46284493052145	-0.735529588387006	-0.172151208555066	2
0.752633917380662	-0.355814242555937	0.0294282778350208	2
0.203811632468071	2.73950925805542	2.18201419499808	1
0.608887864535665	3.1456918947503	3.07856838493715	1
-1.33192364906839	3.05748231558809	2.68454176754416	1
1.24047594841408	-0.355814242555937	0.0294282778350208	2
0.608887864535665	1.91075778647934	1.89648853275817	1
0.874594425139016	-0.355814242555937	-0.0782010180231324	2
0.764152785623989	1.38150031150607	1.40395526101692	1
2.03321924884338	-0.108188362507028	0.567574757125787	2
0.900186877064682	-0.714401197699248	-0.709264533751716	2
1.1794956945349	-0.232001302531482	0.35231616540948	2
0.819182448863576	0.854952911829931	0.608369494359769	1
1.46284493052145	-0.559110430062583	-0.0736445542068167	2
-0.0898042803617931	0.146566203235108	0.123368754489681	1
0.143093101270693	1.99896736564155	2.09350184145466	1
1.05753518677655	-0.355814242555937	-0.0782010180231324	2
0.0818511247097176	-0.355814242555937	-0.185830313881286	2
0.0091381668525149	1.1060495693546	0.733858449418005	1
-1.20592825616408	0.227211268018259	-0.0190752809314145	1
2.00627215433058	2.08717694480376	2.58603511319591	1
0.919417706712313	1.29329073234386	1.30544860666867	1
0.0818511247097176	-0.108188362507028	0.244686869551327	1
0.576169164260257	2.23598452821561	2.05149247752949	1
0.447732647984778	-0.108188362507028	0.459945461267634	2
0.686520325079827	-0.735529588387006	-0.861697788992809	2
1.77337477269809	-0.911948746711429	-0.467671171599813	2
-2.26351317559833	0.587614099046166	0.0248621001414324	1
0.919417706712313	-0.823739167549218	-0.664684480296311	2
1.07468262780064	-0.647320009224795	-0.172151208555066	2
0.386752394105602	-0.479627182580391	0.137057573693174	2
0.691653663501485	-0.232001302531482	0.244686869551327	2
-0.400334122538441	3.32211105307472	3.5711016566784	1
0.981191305265788	2.80095200764611	2.67893725282067	1
0.73817802066247	-0.777175362080415	-0.583775578693479	2
-0.638897258756334	1.23159789811693	1.61228113482566	1
0.0818511247097176	-0.479627182580391	-0.293459609739439	2
-0.555599043626765	1.82254820731713	1.30544860666867	1
0.569693155743132	-0.479627182580391	0.0294282778350208	2
2.00627215433058	1.29329073234386	1.60096856971342	1
-0.588931667961227	-0.603440122604845	-0.508718201455745	2
2.1615370754189	-0.823739167549218	-0.369164517251564	2
-2.25898582277846	-0.46330454017458	-0.583775578693479	1
-0.322701661994279	1.82254820731713	1.60096856971342	1
1.54822230267353	-0.777175362080415	-0.521031101164361	2
1.54822230267353	-0.714401197699248	-0.521031101164361	2
0.203811632468071	-0.603440122604845	-0.293459609739439	2
0.569693155743132	6.70152333883795	5.19563447902637	1
0.143093101270693	1.38150031150607	1.30544860666867	1
0.264791886347248	2.36807043798206	2.50490208257254	1
-0.245069201450117	3.41032063223693	3.5711016566784	1
0.333155879656939	1.60824288440394	1.54953665729654	1
1.30758000943312	-0.823739167549218	-0.467671171599813	2
0.264791886347248	-0.232001302531482	0.244686869551327	2
-0.395883974153016	1.16882373373577	0.859347404476242	1
1.143200161668	-0.777175362080415	-0.709264533751716	2
0.630673409622309	-0.355814242555937	-0.185830313881286	2
-0.52795141408205	2.86332219807987	2.28964349085624	1
1.54047739106561	-1.00015832587364	-0.76319113464456	2
2.03424887188017	-0.588852868936914	-0.332797668577006	2
-0.314879545951909	1.4826945556416	1.7377700898839	1
0.495164736059151	-0.714401197699248	-0.521031101164361	2
0.508712901863955	1.50137985781088	1.64386771570732	1
-1.44894154076739	-0.212207882649911	-0.207308713518769	1
-0.0121718198176311	3.49853021139914	2.48752845884766	1
-0.555599043626765	2.17538652396597	2.09350184145466	1
0.997050167256475	-0.647320009224795	-0.270657862903315	2
0.325772140226425	-0.355814242555937	-0.0782010180231324	2
-0.167436740905955	0.411194940721743	0.123368754489681	1
-0.101089636927813	1.25375397776197	0.890462644700246	1
1.143200161668	-0.588852868936914	-0.332797668577006	2
0.900186877064682	-0.714401197699248	-0.646520056222598	2
0.090142595053621	1.73379121316627	1.7377700898839	1
-0.34501065244452	-0.479627182580391	-0.401088905597592	2
0.99655493289737	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-0.823739167549218	-0.467671171599813	2
1.143200161668	-0.651627033318081	-0.458286623635243	2
1.30145620229325	-0.355814242555937	-0.0782010180231324	2
0.630673409622309	-0.355814242555937	-0.185830313881286	2
2.09419950272255	1.25375397776197	1.75149701156547	1
-0.223050144686166	-0.355814242555937	-0.0782010180231324	2
1.71023115907574	-0.46330454017458	-0.332797668577006	2
-0.893832937357111	2.12044455793315	1.75149701156547	1
0.0091381668525149	0.415533761161761	0.671113971888887	1
1.54822230267353	-0.588852868936914	-0.458286623635243	2
0.691653663501485	0.510876337615243	0.890462644700246	1
0.325772140226425	-0.355814242555937	0.0294282778350208	2
1.05753518677655	-0.108188362507028	0.459945461267634	2
1.71023115907574	-0.400530375793413	-0.395542146106124	2
0.447732647984778	-0.355814242555937	-0.0782010180231324	2
-0.557892830555228	0.729404583067596	0.608369494359769	1
1.11851544065572	5.33958099856896	5.41089307074268	1
0.764152785623989	-0.206272113413738	-0.467671171599813	2
1.95324444367906	-0.588852868936914	-0.332797668577006	2
1.30758000943312	1.46970989066828	1.99499518710641	1
0.900186877064682	1.60824288440394	1.42404770223831	1
1.79123558727685	-0.651627033318081	-0.458286623635243	2
0.813614171259839	-0.355814242555937	0.244686869551327	2
-1.17665872798006	0.23477578239732	0.32038206318618	1
1.06219573346689	2.48708118574028	3.8083378483448	1
-0.152870689549697	1.16882373373577	0.859347404476242	1
3.65433743590229	7.57178850061482	8.38868470797044	1
-0.101089636927813	-0.355814242555937	-0.616347497313898	1
-1.50363547614888	3.35857395817769	2.18201419499808	1
0.99655493289737	1.62519279783533	1.96675560328178	1
1.07468262780064	-0.823739167549218	-0.664684480296311	2
1.48439696393078	1.00612809771306	1.42860912399101	1
-1.33192364906839	-0.647320009224795	-1.05871109768931	2
-1.25971446063217	3.11094807812878	4.11934152044484	1
1.05753518677655	-0.108188362507028	0.137057573693174	2
1.05753518677655	-0.355814242555937	0.137057573693174	2
0.264791886347248	-0.355814242555937	0.0294282778350208	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.608887864535665	1.29329073234386	1.40395526101692	1
0.935574679018193	5.2157680585445	5.30326377488453	1
2.11525330008127	-0.588852868936914	-0.332797668577006	2
-0.223050144686166	-0.479627182580391	-0.293459609739439	2
0.981191305265788	-0.714401197699248	-0.521031101164361	2
1.60635747168914	2.2442574979576	2.72016067428885	1
1.22994754888896	-0.823739167549218	-0.861697788992809	2
-0.771872429598758	1.25375397776197	0.782833348842093	1
1.61810985160977	-0.735529588387006	-0.369164517251564	2
0.264791886347248	-0.479627182580391	-0.0782010180231324	2
1.62922673087464	-0.651627033318081	-0.521031101164361	2
-0.395883974153016	1.04327540497343	0.608369494359769	1
-1.74755649166559	2.49188337800651	0.9980919405584	1
-0.800906115158546	0.729404583067596	1.11032531459272	1
0.841785246168151	2.52822484061482	2.58603511319591	1
0.919417706712313	-0.911948746711429	-0.76319113464456	2
1.61810985160977	-1.00015832587364	-0.76319113464456	2
0.819182448863576	-0.714401197699248	-0.583775578693479	2
0.495164736059151	1.4826945556416	1.7377700898839	1
-0.040109383048636	1.12994103773751	1.10572123641655	1
2.03424887188017	-0.714401197699248	-0.395542146106124	2
0.576169164260257	-0.651627033318081	-0.583775578693479	2
0.386752394105602	-0.479627182580391	-0.0782010180231324	2
-0.284030398565343	-0.355814242555937	-0.508718201455745	1
0.375990482903179	3.67494936972357	3.7681149653749	1
1.46284493052145	-0.647320009224795	-0.369164517251564	2
-0.71990168695744	0.478307925542928	0.357391584243295	1
-0.322701661994279	2.08717694480376	1.89648853275817	1
-0.557892830555228	0.478307925542928	0.294647106714177	1
-0.245069201450117	-0.0298529550893146	0.123368754489681	1
2.54969937813971	0.587614099046166	0.911421989275674	1
-0.557892830555228	1.35714622687927	1.17306979212183	1
-1.62559598390723	0.882315157688606	1.10572123641655	1
1.85027848720584	2.36807043798206	2.93541926600516	1
-1.56461573002806	2.98713513810433	2.07438489913993	1
1.46721787447242	-0.651627033318081	-0.583775578693479	2
0.874594425139016	-0.355814242555937	-0.185830313881286	2
1.30758000943312	-0.647320009224795	-0.369164517251564	2
-0.284030398565343	1.00612809771306	0.9980919405584	1
0.919417706712313	-0.911948746711429	-0.861697788992809	2
0.447732647984778	4.10145159832442	4.01171222458669	1
0.0091381668525149	1.85933954192861	1.67502561235478	1
1.79123558727685	-0.588852868936914	-0.395542146106124	2
0.900186877064682	2.61262951450261	2.36521486517508	1
0.569693155743132	2.36807043798206	2.50490208257254	1
0.841785246168151	0.940452415695011	1.50246191536517	1
-0.16206989080699	2.12044455793315	2.07438489913993	1
-0.0718662613485912	2.04766203507211	2.23972591011684	1
0.919417706712313	1.20508115318165	1.50246191536517	1
0.569693155743132	3.6061998382266	3.79645363287038	1
0.0818511247097176	-0.603440122604845	-0.293459609739439	2
0.657173592461364	-0.714401197699248	-0.521031101164361	2
1.22994754888896	-0.470900850900372	-0.172151208555066	2
0.900186877064682	-0.651627033318081	-0.458286623635243	2
1.05753518677655	0.882315157688606	1.42860912399101	1
1.85100723324226	2.61643441977703	2.38902180449941	1
0.874594425139016	-0.355814242555937	-0.0782010180231324	2
2.21616001048091	1.12994103773751	1.64386771570732	1
1.36243645617243	1.25375397776197	1.85912630742363	1
3.08730643849455	3.11482282955195	2.80442620787891	1
1.95324444367906	-0.46330454017458	-0.332797668577006	2
0.0654606407265308	2.44001526145261	2.09350184145466	1
-1.48718857015671	-1.35299664252249	-1.55124436943055	2
-0.52795141408205	1.87281867788424	1.85912630742363	1
0.264791886347248	3.97763865829996	4.01171222458669	1
-0.638897258756334	-0.0238853895064096	-0.0818197584605328	1
-1.198734206753	1.99663161790869	1.42860912399101	1
-0.101089636927813	-0.355814242555937	-0.508718201455745	2
-1.25429118852422	1.38150031150607	0.812915334927425	1
0.752633917380662	-0.232001302531482	0.137057573693174	2
1.95324444367906	-0.588852868936914	-0.332797668577006	2
0.919417706712313	0.675823678208377	1.00992864362392	1
1.30758000943312	-0.911948746711429	-0.76319113464456	2
1.38521246997728	-0.823739167549218	-0.76319113464456	2
1.48439696393078	1.00612809771306	1.10572123641655	1
1.38521246997728	-1.08836790503585	-0.960204443341058	2
1.22420458986911	-0.714401197699248	-0.521031101164361	2
-0.633231504170927	2.52822484061482	2.88155507624066	1
1.143200161668	0.0388887748747576	-0.0818197584605328	1
0.813614171259839	-0.108188362507028	0.567574757125787	2
1.11851544065572	-0.479627182580391	-0.0782010180231324	2
0.813614171259839	-0.232001302531482	0.35231616540948	2
1.54047739106561	-0.735529588387006	-0.369164517251564	2
-0.405990906323697	-0.603440122604845	-0.401088905597592	2
1.87224001547795	-0.714401197699248	-0.521031101164361	2
-1.32069471451135	1.87281867788424	1.21335053227471	1
1.42341671005161	-0.232001302531482	0.0294282778350208	1
0.752633917380662	6.94914921888686	5.84141025417529	1
0.813614171259839	-0.355814242555937	-0.185830313881286	2
1.61810985160977	-0.823739167549218	-0.270657862903315	2
1.22420458986911	-0.526078704555747	-0.458286623635243	2
-0.866128885803413	2.35180568229039	2.38902180449941	1
-0.943761346347575	2.35180568229039	1.99499518710641	1
2.03424887188017	-0.588852868936914	-0.395542146106124	2
0.0208708708305408	0.0156245775174262	0.459945461267634	2
0.142831378588894	-0.232001302531482	-0.185830313881286	2
1.92863969378642	-0.38269127173816	-0.0736445542068167	2
2.68228429748902	-0.651627033318081	-0.395542146106124	2
1.06219573346689	-0.274982047031078	-0.0818197584605328	2
0.981191305265788	-0.714401197699248	-0.521031101164361	2
1.54822230267353	-0.777175362080415	-0.583775578693479	2
-0.314879545951909	-0.839949526461583	-0.709264533751716	2
0.935574679018193	-0.355814242555937	-0.0782010180231324	2
1.71023115907574	3.67979030898245	3.93382680340304	1
-1.5299459689685	0.289985432399426	0.294647106714177	1
1.07468262780064	-0.470900850900372	-0.0736445542068167	2
1.38521246997728	-0.735529588387006	-0.467671171599813	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.447732647984778	-0.479627182580391	-0.185830313881286	2
0.764152785623989	-0.0298529550893146	0.123368754489681	2
0.143093101270693	1.82254820731713	1.20694195232042	1
1.1523150883448	-0.823739167549218	-0.861697788992809	2
1.62922673087464	-0.714401197699248	-0.521031101164361	2
0.143093101270693	2.52822484061482	2.98006173058891	1
-0.832852683477934	3.23476101815324	3.25830715357962	1
0.630673409622309	1.50137985781088	1.21335053227471	1
-1.198734206753	2.86332219807987	2.6125313784307	1
0.819182448863576	2.73817784326495	2.86717068540803	1
0.333155879656939	-0.714401197699248	-0.521031101164361	2
0.691653663501485	-0.479627182580391	-0.0782010180231324	2
0.99655493289737	-0.232001302531482	0.0294282778350208	2
0.99655493289737	-0.108188362507028	0.244686869551327	2
0.453622943447341	1.29329073234386	1.20694195232042	1
1.06219573346689	-0.651627033318081	-0.772009011280834	2
-0.962914971560758	-0.526078704555747	-0.646520056222598	1
-0.040109383048636	-0.479627182580391	-0.508718201455745	2
0.414160307858045	-0.714401197699248	-0.583775578693479	2
-2.47931953821571	-0.603440122604845	-1.15449397660466	1
2.03321924884338	0.882315157688606	1.53623841984917	1
0.252151451455833	0.854952911829931	0.733858449418005	1


==> Final IEEE/figures/review/psi_gaus_t_huber.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509


==> Final IEEE/figures/review/psi_gaus_t_huber_tukey.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99	Tukey
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509	0
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281	0
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532	0
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999	0
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639	0
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447	0
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728	0
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808	0
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214	0
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323	0
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476	0
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603	0
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329	0
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595	0
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803	0
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483	0
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509	0
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865	0
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973	0
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603	0
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368	0
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817	0
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915	0
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552	0
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171	0
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748	0
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917	0
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182	0
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456	0
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166	0
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931	0
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863	0
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462	0
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159	0
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501	0
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149	0
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705	0
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238	0
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536	0
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105	0
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913	0
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928	0
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459	0
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531	0
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931	0
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573	0
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481	0
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137	0
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589	0
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884	0
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624	0
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693	0
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148	0
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339	0
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253	0
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113	0
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378	0
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811	0
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244	0
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482	0
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729	0
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045	0
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728	0
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148	0
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237	0
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507	0
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141	0
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347	0
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844	0
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673	0
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388	0
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958	0
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248	0
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843	0
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789	0
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925	0
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287	0
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675	0
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889	0
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819	0
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733	0
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892	0
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754	0
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235	0
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073	0
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376	0
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007	0
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693	0
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931	0
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679	0
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664	0
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906	0
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505	0
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643	0
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616	0
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801	0
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012	0
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238	0
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026	0
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596	0
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794	0
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984	0
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979	0
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135	0
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705	0
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572	0
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493	0
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955	0
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795	0
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695	0
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693	0
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853	0
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239	0
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324	0
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017	0
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431	0
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583	0
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174	0
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638	0
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623	0
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541	0
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289	0
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583	0
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703	0
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265	0
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986	0
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758	0
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808	0
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202	0
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913	0
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734	0
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278	0
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354	0
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988	0
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383	0
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125	0
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937	0
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306	0
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317	0
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041	0
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821	0
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839	0
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339	0
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895	0
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146	0
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407	0
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607	0
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994	0
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087	0
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366	0
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184	0
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449	0
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776	0
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444	0
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441	0
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029	0
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627	0
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955	0
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354	0
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795	0
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304	0
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561	0
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447	0
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353	0
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082	0
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238	0
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989	0
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015	0
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358	0
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569	0
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254	0
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437	0
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538	0
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082	0
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101	0
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986	0
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578	0
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319	0
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703	0
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031	0
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623	0
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653	0
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765	0
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666	0
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865	0
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753	0
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234	0
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104	0
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395	0
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927	0
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285	0
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477	0
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535	0
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314	0
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788	0
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512	0
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814	0
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284	0
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154	0
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641	0
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404	0
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213	0
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855	0
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691	0
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286	0
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859	0
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131	0
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721	0
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204	0
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789	0
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547	0
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566	0
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069	0
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167	9.09250023428174e-06
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824	0.000110788927127257
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372	0.000323842233545654
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585	0.000646447545801138
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033	0.00107680971998265
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882	0.00161314334195641
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415	0.002253672727366
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165	0.00299663192163219
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184	0.00384026469995318
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772	0.00478282456730436
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992	0.00582257475843843
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036	0.00695778823788544
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065	0.00818674769995266
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859	0.00950774556872479
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301	0.0109190839980636
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551	0.0124190748716084
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898	0.0140060398027756
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092	0.0156783101347591
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691	0.0174342269405299
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695	0.0192721410228364
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256	0.0211904129142042
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376	0.0231874128769364
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552	0.0252615209031132
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499	0.0274111267145922
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156	0.0296346297630083
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315	0.0319304392297735
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356	0.0342969740260775
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693	0.0367326627928867
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701	0.0392359439009455
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029	0.041805265450775
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403	0.0444390852726739
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173	0.0471358709267181
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065	0.0498940997027609
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802	0.0527122586204329
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447	0.0555888444291417
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605	0.0585223636080725
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281	0.0615113323661878
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718	0.0645542766422271
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992	0.0676497321047076
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082	0.0707962441519236
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397	0.0739923679119465
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718	0.0772366682426254
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077	0.0805277197315862
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695	0.0838641066962328
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007	0.0872444231837456
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233	0.0906672729710828
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455	0.0941312695649798
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164	0.0976350362019492
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633	0.101177205848281
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706	0.104756421200042
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903	0.108371334683078
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081	0.11202060845301
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293	0.115702914395236
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942	0.119416934124935
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953	0.123161358987059
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175	0.126934890056339
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127	0.130736238137284
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328	0.134564123764179
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536	0.138417277201087
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458	0.142294438441849
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843	0.146194357210081
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235	0.15011579295918
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273	0.154057514872316
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104	0.158018301862439
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777	0.161996942572277
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251	0.165992235374332
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142	0.170002988370886
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121	0.174028019393998
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779	0.178066156005504
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233	0.182116235497016
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195	0.186177104889926
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433	0.190247620935401
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017	0.194326650114385
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152	0.198413068637602
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405	0.202505762445551
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313	0.206603627208509
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813	0.210705568326531
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492	0.214810500929447
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059	0.218917349876866
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459	0.223025049758176
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938	0.227132544892538
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578	0.231238789328894
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138	0.235342746845962
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138	0.239443390952238
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716	0.243539704885993
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716	0.247630681615277
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716	0.251715323837919
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716	0.255792643981521
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716	0.259861664203467
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716	0.263921416390915
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716	0.267970942160802
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716	0.27200929285984
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716	0.276035529564522
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716	0.280048723081116
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716	0.284047953945666
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716	0.288032312423996
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716	0.292000898511707
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716	0.295952821934174
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716	0.299887202146554
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716	0.303803168333779
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716	0.307699859410556
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716	0.311576424021374
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716	0.315432020540496
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716	0.319265817071964
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716	0.323076991449595
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716	0.326864731236986
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716	0.33062823372751
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716	0.334366705944316
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716	0.338079364640334
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716	0.341765436298268
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716	0.345424157130599
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716	0.349054773079589
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716	0.352656539817273
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716	0.356228722745466
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716	0.359770596995759
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716	0.363281447429521
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716	0.366760568637898
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716	0.370207264941814
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716	0.373620850391969
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716	0.37700064876884
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716	0.380345993582685
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716	0.383656228073533
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716	0.386930705211197
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716	0.390168787695263
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716	0.393369847955094
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716	0.396533268149834
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716	0.3996584401684
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716	0.40274476562949
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716	0.405791655881577
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716	0.408798532002912
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716	0.411764824801523
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716	0.414689974815215
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716	0.417573432311571
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716	0.420414657287952
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716	0.423213119471495
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716	0.425968298319114
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716	0.428679683017501
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716	0.431346772483127
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716	0.433969075362236
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716	0.436546110030854
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716	0.439077404594781
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716	0.441562496889596
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716	0.444000934480654
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716	0.446392274663089
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716	0.448736084461811
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716	0.451031940631507
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716	0.453279429656643
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716	0.45547814775146
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716	0.457627700859979
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716	0.459727704655995
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716	0.461777784543084
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716	0.463777575654597
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716	0.465726722853661
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716	0.467624880733184
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716	0.469471713615849
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716	0.471266895554116
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716	0.473010110330222
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716	0.474701051456185
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716	0.476339422173794
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716	0.477924935454622
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716	0.479457314000014
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716	0.480936290241094
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716	0.482361606338766
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716	0.483733014183707
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716	0.485050275396374
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716	0.486313161327
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716	0.487521453055596
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716	0.488674941391951
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716	0.48977342687563
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716	0.490816719775975
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716	0.491804640092107
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716	0.492737017552923
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716	0.493613691617097
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716	0.494434511473082
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716	0.495199336039106
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716	0.495908033963176
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716	0.496560483623077
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716	0.497156573126368
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716	0.497696200310389
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716	0.498179272742255
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716	0.49860570771886
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716	0.498975432266872
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716	0.499288383142741
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716	0.49954450683269
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716	0.499743759552723
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716	0.499886107248618
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716	0.499971525595932
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716	0.5
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716	0.499971525595932
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716	0.499886107248618
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716	0.499743759552723
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716	0.49954450683269
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716	0.499288383142741
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716	0.498975432266872
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716	0.49860570771886
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716	0.498179272742255
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716	0.497696200310389
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716	0.497156573126368
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716	0.496560483623077
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716	0.495908033963176
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716	0.495199336039106
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716	0.494434511473082
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716	0.493613691617097
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716	0.492737017552923
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716	0.491804640092107
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716	0.490816719775975
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716	0.48977342687563
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716	0.488674941391951
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716	0.487521453055596
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716	0.486313161327
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716	0.485050275396374
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716	0.483733014183707
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716	0.482361606338766
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716	0.480936290241094
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716	0.479457314000014
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716	0.477924935454622
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716	0.476339422173794
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716	0.474701051456185
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716	0.473010110330222
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716	0.471266895554116
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716	0.469471713615849
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716	0.467624880733184
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716	0.465726722853661
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716	0.463777575654597
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716	0.461777784543084
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716	0.459727704655995
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716	0.457627700859979
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716	0.45547814775146
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716	0.453279429656643
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716	0.451031940631507
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716	0.448736084461811
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716	0.446392274663089
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716	0.444000934480654
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716	0.441562496889596
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716	0.439077404594781
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716	0.436546110030854
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716	0.433969075362236
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716	0.431346772483127
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716	0.428679683017501
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716	0.425968298319114
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716	0.423213119471495
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716	0.420414657287952
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716	0.417573432311571
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716	0.414689974815215
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716	0.411764824801523
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716	0.408798532002912
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716	0.405791655881577
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716	0.40274476562949
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716	0.3996584401684
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716	0.396533268149834
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716	0.393369847955094
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716	0.390168787695263
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716	0.386930705211197
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716	0.383656228073533
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716	0.380345993582685
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716	0.37700064876884
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716	0.373620850391969
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716	0.370207264941814
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716	0.366760568637898
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716	0.363281447429521
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716	0.359770596995759
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716	0.356228722745466
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716	0.352656539817273
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716	0.349054773079589
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716	0.345424157130599
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716	0.341765436298268
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716	0.338079364640334
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716	0.334366705944316
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716	0.33062823372751
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716	0.326864731236986
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716	0.323076991449595
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716	0.319265817071964
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716	0.315432020540496
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716	0.311576424021374
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716	0.307699859410556
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716	0.303803168333779
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716	0.299887202146554
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716	0.295952821934174
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716	0.292000898511707
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716	0.288032312423996
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716	0.284047953945666
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716	0.280048723081116
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716	0.276035529564522
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716	0.27200929285984
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716	0.267970942160802
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716	0.263921416390915
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716	0.259861664203467
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716	0.255792643981521
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716	0.251715323837919
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716	0.247630681615277
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716	0.243539704885993
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138	0.239443390952238
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138	0.235342746845962
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578	0.231238789328894
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938	0.227132544892538
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459	0.223025049758176
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059	0.218917349876866
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492	0.214810500929447
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813	0.210705568326531
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313	0.206603627208509
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405	0.202505762445551
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152	0.198413068637602
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017	0.194326650114385
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433	0.190247620935401
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195	0.186177104889926
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233	0.182116235497016
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779	0.178066156005504
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121	0.174028019393998
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142	0.170002988370886
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251	0.165992235374332
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777	0.161996942572277
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104	0.158018301862439
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273	0.154057514872316
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235	0.15011579295918
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843	0.146194357210081
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458	0.142294438441849
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536	0.138417277201087
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328	0.134564123764179
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127	0.130736238137284
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175	0.126934890056339
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953	0.123161358987059
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942	0.119416934124935
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293	0.115702914395236
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081	0.11202060845301
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903	0.108371334683078
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706	0.104756421200042
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633	0.101177205848281
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164	0.0976350362019492
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455	0.0941312695649798
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233	0.0906672729710828
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007	0.0872444231837456
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695	0.0838641066962328
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077	0.0805277197315862
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718	0.0772366682426254
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397	0.0739923679119465
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082	0.0707962441519236
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992	0.0676497321047076
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718	0.0645542766422271
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281	0.0615113323661878
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605	0.0585223636080725
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447	0.0555888444291417
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802	0.0527122586204329
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065	0.0498940997027609
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173	0.0471358709267181
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403	0.0444390852726739
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029	0.041805265450775
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701	0.0392359439009455
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693	0.0367326627928867
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356	0.0342969740260775
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315	0.0319304392297735
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156	0.0296346297630083
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499	0.0274111267145922
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552	0.0252615209031132
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376	0.0231874128769364
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256	0.0211904129142042
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695	0.0192721410228364
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691	0.0174342269405299
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092	0.0156783101347591
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898	0.0140060398027756
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551	0.0124190748716084
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301	0.0109190839980636
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859	0.00950774556872479
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065	0.00818674769995266
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036	0.00695778823788544
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992	0.00582257475843843
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772	0.00478282456730436
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184	0.00384026469995318
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165	0.00299663192163219
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415	0.002253672727366
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882	0.00161314334195641
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033	0.00107680971998265
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585	0.000646447545801138
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372	0.000323842233545654
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824	0.000110788927127257
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167	9.09250023428174e-06
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069	0
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566	0
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547	0
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789	0
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204	0
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721	0
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131	0
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859	0
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286	0
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691	0
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855	0
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213	0
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404	0
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641	0
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154	0
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284	0
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814	0
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512	0
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788	0
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314	0
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535	0
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477	0
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285	0
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927	0
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395	0
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104	0
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234	0
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753	0
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865	0
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666	0
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765	0
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653	0
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623	0
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031	0
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703	0
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319	0
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578	0
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986	0
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101	0
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082	0
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538	0
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437	0
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254	0
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569	0
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358	0
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015	0
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989	0
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238	0
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082	0
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353	0
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447	0
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561	0
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304	0
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795	0
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354	0
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955	0
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627	0
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029	0
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441	0
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444	0
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776	0
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449	0
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184	0
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366	0
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087	0
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994	0
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607	0
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407	0
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146	0
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895	0
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339	0
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839	0
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821	0
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041	0
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317	0
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306	0
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937	0
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125	0
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383	0
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988	0
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354	0
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278	0
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734	0
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913	0
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202	0
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808	0
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758	0
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986	0
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265	0
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703	0
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583	0
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289	0
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541	0
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623	0
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638	0
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174	0
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583	0
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431	0
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017	0
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324	0
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239	0
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853	0
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693	0
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695	0
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795	0
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955	0
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493	0
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572	0
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705	0
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135	0
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979	0
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984	0
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794	0
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596	0
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026	0
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238	0
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012	0
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801	0
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616	0
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643	0
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505	0
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906	0
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664	0
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679	0
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931	0
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693	0
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007	0
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376	0
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073	0
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235	0
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754	0
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892	0
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733	0
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819	0
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889	0
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675	0
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287	0
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925	0
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789	0
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843	0
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248	0
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958	0
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388	0
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673	0
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844	0
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347	0
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141	0
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507	0
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237	0
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148	0
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728	0
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045	0
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729	0
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482	0
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244	0
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811	0
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378	0
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113	0
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253	0
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339	0
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148	0
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693	0
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624	0
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884	0
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589	0
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137	0
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481	0
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573	0
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931	0
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531	0
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459	0
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928	0
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913	0
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105	0
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536	0
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238	0
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705	0
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149	0
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501	0
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159	0
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462	0
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863	0
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931	0
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166	0
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456	0
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182	0
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917	0
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748	0
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171	0
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552	0
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915	0
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817	0
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368	0
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603	0
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973	0
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865	0
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509	0
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483	0
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803	0
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595	0
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329	0
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603	0
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476	0
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323	0
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214	0
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808	0
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728	0
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447	0
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639	0
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999	0
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532	0
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281	0
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509	0


==> Final IEEE/figures/review/runtime_r_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
2	0.699053672	0.584857244	0.584393704
4	0.693045696	0.561264628	0.560955554
6	0.678411104	0.516746284	0.516395714
8	0.674451578	0.455611102	0.455261252
10	0.830716098	0.509456562	0.509084662
14	1.1639949	0.545754036	0.54538076
18	2.022347706	0.729528138	0.729143782
22	4.75781682	0.81541894	0.815007334
24	6.664000314	0.846289268	0.845870982


==> Final IEEE/figures/review/runtime_samples_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
150	0.254576434	0.2180583375	0.2176873495
300	0.5498849645	0.480116997	0.4797690105
750	1.1709774165	0.998901776	0.9984520955
1500	1.8330213165	1.494836157	1.4942780855
2250	2.572711016	2.0708865245	2.0701976705
3000	3.2618731465	2.5972241065	2.596397081
4500	4.2268593005	3.239927071	3.238553134
6000	5.267563029	3.957989165	3.9562877915
9000	7.3520363835	5.395364491	5.392997031
15000	11.534153076	8.2643120525	8.260498812


==> Final IEEE/figures/review/runtime_samples_eps_2_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
150	0.29089156	0.24721576	0.2457869
300	0.54469526	0.47431506	0.47383822
750	1.11562078	0.94934568	0.94887648
1500	1.7873821	1.44025532	1.43964306
2250	2.4723623	1.97316412	1.9724316
3000	3.13772064	2.45748524	2.45659216
4500	4.13090524	3.16063364	3.15914834
6000	5.30819398	3.95461262	3.95276526
9000	7.755297	5.69449276	5.69177148
15000	12.1425799	8.63846416	8.63432218


==> Final IEEE/figures/review2/pdet_over_N_BIC_Asymptotic_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.00666666666666667	0.03	0.14	0.0333333333333333	0.176666666666667
40	0.00333333333333333	0.17	0.326666666666667	0.216666666666667	0.413333333333333
65	0	0.34	0.773333333333333	0.49	0.8
80	0	0.523333333333333	0.88	0.676666666666667	0.9
100	0	0.613333333333333	0.936666666666667	0.746666666666667	0.95
150	0	0.783333333333333	0.99	0.916666666666667	0.98
200	0	0.863333333333333	0.996666666666667	0.983333333333333	1
350	0	0.943333333333333	1	0.993333333333333	1
500	0	0.986666666666667	1	1	1
750	0	0.993333333333333	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_BIC_Asymptotic_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0	0	0	0	0
10	0.02	0.0133333333333333	0.0166666666666667	0.00333333333333333	0.0266666666666667
20	0.183333333333333	0.22	0.203333333333333	0.2	0.293333333333333
40	0.593333333333333	0.63	0.636666666666667	0.67	0.713333333333333
60	0.793333333333333	0.813333333333333	0.836666666666667	0.876666666666667	0.866666666666667
80	0.88	0.933333333333333	0.95	0.933333333333333	0.94
100	0.913333333333333	0.983333333333333	0.97	0.98	0.973333333333333
150	0.96	0.98	0.98	0.99	0.99
200	0.983333333333333	1	1	1	1
350	0.99	1	1	1	1
500	0.99	1	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_BIC_Finite_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.186666666666667	0.583333333333333	0.696666666666667	0.596666666666667	0.69
40	0.04	0.6	0.73	0.643333333333333	0.816666666666667
65	0	0.456666666666667	0.803333333333333	0.546666666666667	0.826666666666667
80	0	0.486666666666667	0.87	0.646666666666667	0.94
100	0	0.533333333333333	0.936666666666667	0.713333333333333	0.95
150	0	0.67	0.98	0.89	0.993333333333333
200	0	0.79	0.996666666666667	0.966666666666667	1
350	0	0.913333333333333	1	0.993333333333333	1
500	0	0.976666666666667	1	1	1
750	0	0.993333333333333	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_BIC_Finite_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0.963333333333333	0.88	0.916666666666667	0.953333333333333	0.966666666666667
10	0.893333333333333	0.97	0.983333333333333	0.903333333333333	0.966666666666667
20	0.91	0.99	0.99	0.973333333333333	0.97
40	0.93	0.983333333333333	0.98	0.986666666666667	0.98
60	0.946666666666667	0.996666666666667	0.99	0.996666666666667	0.996666666666667
80	0.973333333333333	1	1	1	0.996666666666667
100	0.963333333333333	1	1	1	1
150	0.96	1	1	1	1
200	0.973333333333333	1	1	1	1
350	0.99	1	1	1	1
500	0.983333333333333	1	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_BIC_Schwarz_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.03	0.3	0.54	0.33	0.59
40	0.02	0.636666666666667	0.826666666666667	0.706666666666667	0.836666666666667
65	0	0.81	1	0.893333333333333	0.996666666666667
80	0	0.86	0.996666666666667	0.95	1
100	0	0.906666666666667	1	0.96	1
150	0	0.92	1	0.983333333333333	1
200	0	0.93	1	0.996666666666667	1
350	0	0.95	1	0.996666666666667	1
500	0	0.99	1	1	1
750	0	0.993333333333333	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_BIC_Schwarz_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0.05	0.0666666666666667	0.1	0.0633333333333333	0.0866666666666667
10	0.52	0.693333333333333	0.676666666666667	0.656666666666667	0.686666666666667
20	0.916666666666667	0.97	0.973333333333333	0.976666666666667	0.976666666666667
40	0.983333333333333	0.99	0.986666666666667	0.993333333333333	0.993333333333333
60	0.98	1	0.996666666666667	1	1
80	0.996666666666667	1	0.996666666666667	1	0.996666666666667
100	1	1	1	1	1
150	1	1	1	1	1
200	1	1	1	1	1
350	1	1	1	1	1
500	1	1	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_Gaus_BIC_Gaus_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.186666666666667	0.00666666666666667	0.03
40	0.04	0.00333333333333333	0.02
65	0	0	0
80	0	0	0
100	0	0	0
150	0	0	0
200	0	0	0
350	0	0	0
500	0	0	0
750	0	0	0


==> Final IEEE/figures/review2/pdet_over_N_EM_Gaus_BIC_Gaus_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.963333333333333	0	0.05
10	0.893333333333333	0.02	0.52
20	0.91	0.183333333333333	0.916666666666667
40	0.93	0.593333333333333	0.983333333333333
60	0.946666666666667	0.793333333333333	0.98
80	0.973333333333333	0.88	0.996666666666667
100	0.963333333333333	0.913333333333333	1
150	0.96	0.96	1
200	0.973333333333333	0.983333333333333	1
350	0.99	0.99	1
500	0.983333333333333	0.99	1


==> Final IEEE/figures/review2/pdet_over_N_EM_Huber_BIC_Huber_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.596666666666667	0.0333333333333333	0.33
40	0.643333333333333	0.216666666666667	0.706666666666667
65	0.546666666666667	0.49	0.893333333333333
80	0.646666666666667	0.676666666666667	0.95
100	0.713333333333333	0.746666666666667	0.96
150	0.89	0.916666666666667	0.983333333333333
200	0.966666666666667	0.983333333333333	0.996666666666667
350	0.993333333333333	0.993333333333333	0.996666666666667
500	1	1	1
750	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_Huber_BIC_Huber_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.953333333333333	0	0.0633333333333333
10	0.903333333333333	0.00333333333333333	0.656666666666667
20	0.973333333333333	0.2	0.976666666666667
40	0.986666666666667	0.67	0.993333333333333
60	0.996666666666667	0.876666666666667	1
80	1	0.933333333333333	1
100	1	0.98	1
150	1	0.99	1
200	1	1	1
350	1	1	1
500	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_Huber_BIC_Tukey_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.69	0.176666666666667	0.59
40	0.816666666666667	0.413333333333333	0.836666666666667
65	0.826666666666667	0.8	0.996666666666667
80	0.94	0.9	1
100	0.95	0.95	1
150	0.993333333333333	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1
750	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_Huber_BIC_Tukey_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.966666666666667	0	0.0866666666666667
10	0.966666666666667	0.0266666666666667	0.686666666666667
20	0.97	0.293333333333333	0.976666666666667
40	0.98	0.713333333333333	0.993333333333333
60	0.996666666666667	0.866666666666667	1
80	0.996666666666667	0.94	0.996666666666667
100	1	0.973333333333333	1
150	1	0.99	1
200	1	1	1
350	1	1	1
500	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_t_BIC_Tukey_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.696666666666667	0.14	0.54
40	0.73	0.326666666666667	0.826666666666667
65	0.803333333333333	0.773333333333333	1
80	0.87	0.88	0.996666666666667
100	0.936666666666667	0.936666666666667	1
150	0.98	0.99	1
200	0.996666666666667	0.996666666666667	1
350	1	1	1
500	1	1	1
750	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_t_BIC_Tukey_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.916666666666667	0	0.1
10	0.983333333333333	0.0166666666666667	0.676666666666667
20	0.99	0.203333333333333	0.973333333333333
40	0.98	0.636666666666667	0.986666666666667
60	0.99	0.836666666666667	0.996666666666667
80	1	0.95	0.996666666666667
100	1	0.97	1
150	1	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_EM_t_BIC_t_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.583333333333333	0.03	0.3
40	0.6	0.17	0.636666666666667
65	0.456666666666667	0.34	0.81
80	0.486666666666667	0.523333333333333	0.86
100	0.533333333333333	0.613333333333333	0.906666666666667
150	0.67	0.783333333333333	0.92
200	0.79	0.863333333333333	0.93
350	0.913333333333333	0.943333333333333	0.95
500	0.976666666666667	0.986666666666667	0.99
750	0.993333333333333	0.993333333333333	0.993333333333333


==> Final IEEE/figures/review2/pdet_over_N_EM_t_BIC_t_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.88	0	0.0666666666666667
10	0.97	0.0133333333333333	0.693333333333333
20	0.99	0.22	0.97
40	0.983333333333333	0.63	0.99
60	0.996666666666667	0.813333333333333	1
80	1	0.933333333333333	1
100	1	0.983333333333333	1
150	1	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_all_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus-Finite	EM: Gaus, BIC: Gaus-Asymptotic	EM: Gaus, BIC: Gaus-Schwarz	EM: t, BIC: t-Finite	EM: t, BIC: t-Asymptotic	EM: t, BIC: t-Schwarz	EM: t, BIC: Tukey-Finite	EM: t, BIC: Tukey-Asymptotic	EM: t, BIC: Tukey-Schwarz	EM: Huber, BIC: Huber-Finite	EM: Huber, BIC: Huber-Asymptotic	EM: Huber, BIC: Huber-Schwarz	EM: Huber, BIC: Tukey-Finite	EM: Huber, BIC: Tukey-Asymptotic	EM: Huber, BIC: Tukey-Schwarz
25	0.186666666666667	0.00666666666666667	0.03	0.583333333333333	0.03	0.3	0.696666666666667	0.14	0.54	0.596666666666667	0.0333333333333333	0.33	0.69	0.176666666666667	0.59
40	0.04	0.00333333333333333	0.02	0.6	0.17	0.636666666666667	0.73	0.326666666666667	0.826666666666667	0.643333333333333	0.216666666666667	0.706666666666667	0.816666666666667	0.413333333333333	0.836666666666667
65	0	0	0	0.456666666666667	0.34	0.81	0.803333333333333	0.773333333333333	1	0.546666666666667	0.49	0.893333333333333	0.826666666666667	0.8	0.996666666666667
80	0	0	0	0.486666666666667	0.523333333333333	0.86	0.87	0.88	0.996666666666667	0.646666666666667	0.676666666666667	0.95	0.94	0.9	1
100	0	0	0	0.533333333333333	0.613333333333333	0.906666666666667	0.936666666666667	0.936666666666667	1	0.713333333333333	0.746666666666667	0.96	0.95	0.95	1
150	0	0	0	0.67	0.783333333333333	0.92	0.98	0.99	1	0.89	0.916666666666667	0.983333333333333	0.993333333333333	0.98	1
200	0	0	0	0.79	0.863333333333333	0.93	0.996666666666667	0.996666666666667	1	0.966666666666667	0.983333333333333	0.996666666666667	1	1	1
350	0	0	0	0.913333333333333	0.943333333333333	0.95	1	1	1	0.993333333333333	0.993333333333333	0.996666666666667	1	1	1
500	0	0	0	0.976666666666667	0.986666666666667	0.99	1	1	1	1	1	1	1	1	1
750	0	0	0	0.993333333333333	0.993333333333333	0.993333333333333	1	1	1	1	1	1	1	1	1


==> Final IEEE/figures/review2/pdet_over_N_all_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus-Finite	EM: Gaus, BIC: Gaus-Asymptotic	EM: Gaus, BIC: Gaus-Schwarz	EM: t, BIC: t-Finite	EM: t, BIC: t-Asymptotic	EM: t, BIC: t-Schwarz	EM: t, BIC: Tukey-Finite	EM: t, BIC: Tukey-Asymptotic	EM: t, BIC: Tukey-Schwarz	EM: Huber, BIC: Huber-Finite	EM: Huber, BIC: Huber-Asymptotic	EM: Huber, BIC: Huber-Schwarz	EM: Huber, BIC: Tukey-Finite	EM: Huber, BIC: Tukey-Asymptotic	EM: Huber, BIC: Tukey-Schwarz
5	0.963333333333333	0	0.05	0.88	0	0.0666666666666667	0.916666666666667	0	0.1	0.953333333333333	0	0.0633333333333333	0.966666666666667	0	0.0866666666666667
10	0.893333333333333	0.02	0.52	0.97	0.0133333333333333	0.693333333333333	0.983333333333333	0.0166666666666667	0.676666666666667	0.903333333333333	0.00333333333333333	0.656666666666667	0.966666666666667	0.0266666666666667	0.686666666666667
20	0.91	0.183333333333333	0.916666666666667	0.99	0.22	0.97	0.99	0.203333333333333	0.973333333333333	0.973333333333333	0.2	0.976666666666667	0.97	0.293333333333333	0.976666666666667
40	0.93	0.593333333333333	0.983333333333333	0.983333333333333	0.63	0.99	0.98	0.636666666666667	0.986666666666667	0.986666666666667	0.67	0.993333333333333	0.98	0.713333333333333	0.993333333333333
60	0.946666666666667	0.793333333333333	0.98	0.996666666666667	0.813333333333333	1	0.99	0.836666666666667	0.996666666666667	0.996666666666667	0.876666666666667	1	0.996666666666667	0.866666666666667	1
80	0.973333333333333	0.88	0.996666666666667	1	0.933333333333333	1	1	0.95	0.996666666666667	1	0.933333333333333	1	0.996666666666667	0.94	0.996666666666667
100	0.963333333333333	0.913333333333333	1	1	0.983333333333333	1	1	0.97	1	1	0.98	1	1	0.973333333333333	1
150	0.96	0.96	1	1	0.98	1	1	0.98	1	1	0.99	1	1	0.99	1
200	0.973333333333333	0.983333333333333	1	1	1	1	1	1	1	1	1	1	1	1	1
350	0.99	0.99	1	1	1	1	1	1	1	1	1	1	1	1	1
500	0.983333333333333	0.99	1	1	1	1	1	1	1	1	1	1	1	1	1


==> figures/bic_radar_EM_Gaus_BIC_Gaus.csv <==
x	RES	aRES	Schwarz
1	601.385090479986	619.465057324803	619.465057324803
2	696.887963589318	773.085989117453	754.256102603719
3	780.474337267357	906.994857425885	872.214711649898
4	799.364544408892	989.962417834917	933.869990361592
5	797.928769921722	1055.51111249193	971.450385471887
6	746.273234347883	1070.8407289658	952.851898740997
7	660.566673920886	1057.15208363878	912.620613814802
8	582.803966592097	1059.40816251465	883.780589873939


==> figures/bic_radar_EM_Huber_BIC_Huber.csv <==
x	RES	aRES	Schwarz
1	608.011270592232	626.413788573914	626.413788573914
2	701.139097531793	776.726399906079	758.112215321698
3	811.213719714507	941.52080772785	907.019414761785
4	807.236354320928	1002.63089898526	945.744162341259
5	789.31870763647	1047.32610391831	963.523848147643
6	731.935197934055	1068.26846246779	956.241844554425
7	655.97865860326	1056.88227657095	912.520770044
8	578.208471158639	1054.65730732836	880.442569917019


==> figures/bic_radar_EM_Huber_BIC_Tukey.csv <==
x	RES	aRES	Schwarz
1	754.285665788674	770.511938582647	770.511938582647
2	861.785699505106	932.923978265529	914.687403220505
3	973.812413660949	1098.25570580799	1063.83284270998
4	982.274031088474	1169.81190666405	1113.4951845152
5	951.584478288505	1199.61463604523	1115.81238027457
6	890.45748965708	1216.07174303283	1103.6306147762
7	802.32512085333	1188.47901534319	1046.13062559388
8	729.493197704881	1179.36998982125	1004.64140207109


==> figures/bic_radar_EM_t_BIC_Tukey.csv <==
x	RES	aRES	Schwarz
1	800.224272209794	819.192754589309	819.192754589309
2	914.227361589848	984.640730845445	968.463363692957
3	1011.88517546317	1146.40875714594	1111.73907939022
4	1027.67623785544	1228.47733021256	1172.1248915485
5	985.954525485901	1253.40338990346	1169.1967244372
6	950.23083669528	1303.33682838979	1191.82081797418
7	862.196569699202	1294.11849564966	1150.7706960236
8	787.933035066882	1289.67012677852	1114.524255477


==> figures/bic_radar_EM_t_BIC_t.csv <==
x	RES	aRES	Schwarz
1	564.582701048413	584.150326943205	584.150326943205
2	680.39312456146	752.960360721618	736.916921365299
3	762.578245424603	900.335657757258	865.794014388572
4	766.95920392954	972.045460717558	915.693022053504
5	732.874589107502	1005.92253522927	921.71586976302
6	681.464123135743	1038.65516950805	926.547443258242
7	600.137643173621	1038.56051275479	895.687717956774
8	524.899232890235	1042.52572836465	865.444280867836


==> figures/data_31_Nk_250_eps_00013333.csv <==
x	y	label
-0.45763676903065	5.40426743677376	1
0.553094083429577	5.30839364032937	1
1.51979638429015	5.55698496745605	1
5.31076899685989	0.163226331759721	2
3.71040837080729	-0.295278891760869	2
-5.57998263915421	-0.00860286796418727	3
-4.68925886442241	0.674869580835044	3
-6.3351451669782	0.0672350934648123	3
5.50968010552678	0.19061210192863	2
-3.05185966455839	3.06493954394402	1
0.501436825415347	5.19801587619162	1
5.51140892301105	-0.346967161589908	2
-6.53194706828762	0.869289352002536	3
6.20389732373836	0.502628345873326	2
-4.78474853254614	-0.0186038437983446	3
-2.51674534453541	-1.03713836936465	3
0.875525525006875	5.29444118371287	1
0.949746672502087	4.8061766939741	1
-3.95367071629696	0.153659371929864	3
-4.39322960106373	0.0142553430410571	3
-5.09932149901136	0.666397824374178	3
-3.82443294180083	0.878838500817576	3
-3.78412642277606	-0.639421371103123	3
5.98550279610968	-0.219428225053523	2
-0.80013349813935	4.30663585950738	1
-1.3330285504732	4.9679838169319	1
-5.13544757015833	-0.501318630449123	3
-6.13573854561561	0.191128381005085	3
-0.8411037234279	5.9749012663759	1
-4.54675615423658	-0.904151639575382	3
-4.08098345378999	0.190960085450866	3
0.724108817221031	4.40489301206431	1
3.56921043400107	-0.256232568424183	2
2.49006693089769	6.12109076442121	1
1.64226134429654	5.61255168654983	1
-4.47275473749657	0.408015306588688	3
3.26357628926959	5.71436541559411	1
1.02458261554305	5.47270471016699	1
-0.399069781102046	6.41098275219639	1
-4.62128163344753	-0.0452968647029268	3
0.232608086401281	5.24676143022407	1
-2.37096159067151	3.50610860903101	1
-0.818786716917701	4.48360710670342	1
0.557664947477267	5.42728343295208	1
3.27906387467771	5.23025691860588	1
-7.56860881805993	0.251066663815491	3
-5.10373723394346	0.124455738297293	3
5.50336895754055	0.0271608882332926	2
-1.80404982031073	5.71407883462007	1
7.39338810273193	0.538501459140967	2
4.88687009808125	-0.20711613380205	2
-0.245973798325048	4.43961672128799	1
0.410490183957769	5.2381246177903	1
-1.26648558923746	4.42776311149101	1
2.30604477859734	5.12772100485916	1
-5.04546596747106	0.787236423340487	3
4.41831005382704	-0.744848645557608	2
5.86393471887782	-0.756982892432422	2
4.70193745615737	0.0601517156037067	2
5.28353999030578	-0.163613111585899	2
-7.74519572399572	0.951619148142966	3
-4.39256845364332	0.0772228005887832	3
5.44178393017324	0.00929053995111317	2
-5.03299003231633	-0.0496863613392437	3
-1.45528754624021	4.50564820131418	1
-4.15193396855923	-0.40152506932776	3
5.27236494322639	-0.00615369900750125	2
4.61979157130771	-0.210366499840931	2
5.53605230351398	0.400608704904728	2
3.39686194583592	-0.0445237005431848	2
4.03768880938077	0.0285879841027138	2
-6.48038633689944	-0.188294168765096	3
4.44514746703572	-0.0117139024537618	2
1.44531004214504	4.96969353621109	1
-0.563518981087368	4.10592114281775	1
6.43032408564689	-0.0422944281847477	2
3.47859796559185	-0.0128225347003364	2
4.33756773838675	0.271043601865622	2
6.11446157906594	-0.0768365839204596	2
-3.52727829255485	-0.82058136893523	3
-7.78814533406037	0.88598793603679	3
-0.500541596238414	4.25498428546592	1
3.7881452228117	-0.00264774500790563	2
-4.43964102102992	-0.164571072881138	3
-4.28603760623768	0.643433308840838	3
1.28292375586875	6.02364642180094	1
0.778717327552881	5.22542373429906	1
4.19693267442324	-0.0757903347904591	2
-0.951689077210236	4.87210116993947	1
-3.29984686917069	-1.30634202252314	3
-4.15900013152563	0.0285116129098732	3
-0.359167234464889	4.75439064431006	1
-4.10225755998029	0.177869736441009	3
-6.72669050436347	0.17538036672898	3
0.587160806619522	4.87711184876514	1
5.86952813809639	0.148205143483268	2
-0.775927869192005	4.71815862403434	1
-1.84294206835922	4.59174417416499	1
6.73049314199327	-0.0352901000120232	2
-6.20941331168893	-0.570535028432973	3
-0.889075534554408	5.48495423733884	1
-4.56986619832429	-0.967996032129631	3
-6.27864047033999	0.0914937293555435	3
-4.0191232456815	0.320240028055374	3
4.57518028370511	0.284315981440369	2
4.70769163346261	0.427710263547022	2
0.48823643222172	4.04035842149902	1
-5.98319135700048	-0.932403433099792	3
-5.32699718619572	0.685166060289613	3
6.7823742041252	0.000552354953316505	2
-0.539355348063385	4.86323125983695	1
0.789672625621512	5.33135262299788	1
5.32694822230652	0.276383994094025	2
3.84489672172751	-0.0352503595133597	2
-5.11694066477582	0.0617048905276456	3
-2.1415001848471	0.345129765581394	3
-5.35444864412531	0.61239666063288	3
0.837023270505275	5.85163966148785	1
-6.01329125823	0.72444826772161	3
3.87616492768913	0.319349186336245	2
-4.5442517019897	-0.10063197213959	3
0.0552186751260715	4.98364085673937	1
-5.26889798835867	0.259019966558947	3
-0.387112702962865	5.0541242928718	1
4.76362873476166	-0.0874726983258996	2
0.791680777660016	4.64570015756246	1
-6.15365246195879	-0.0620232221406702	3
-5.94418274359824	0.151241144151894	3
1.66202783138744	6.0093596886687	1
-8.00816838540499	0.209679771122077	3
3.92661720516556	0.167834596087345	2
4.63568139752285	-0.298505568810086	2
4.92325906623367	-0.217712324223477	2
-1.39963891892486	5.41454714988715	1
-1.78086801024153	3.68119253128801	1
6.02431461148193	-0.0129022330650468	2
0.336830228576335	4.79669749524898	1
1.12669690995695	5.32751029127759	1
0.498132224886979	5.42815849721095	1
-2.91371527796355	-1.77469941479116	3
4.40406003707827	-0.149452443300317	2
-2.98196241712676	-1.24877237848285	3
0.0153330024184649	5.62676925216222	1
-1.83599734574813	4.08465774118945	1
-4.20515335741284	-0.734617906425138	3
2.56412601624741	6.14053159055877	1
0.341748180070805	5.31246094411913	1
-0.0827664168541343	5.13487351522046	1
6.39322200246519	0.525128338069381	2
5.11264979809598	-0.249399400938699	2
0.9819880530919	4.10647249456737	1
-1.42305471987547	3.90746264597016	1
-3.34073142919375	-1.37349198187716	3
-3.11190548530353	3.70056803748459	1
0.283950548806212	4.14779663007038	1
-6.38350231006154	0.22131529280578	3
4.47959111261764	-0.223772616872359	2
0.281116178047543	5.41234992262625	1
-0.535605648300443	4.80181518706888	1
4.44250092177518	0.0348883290201365	2
-4.27164215870166	0.637635971649348	3
-4.14734947869832	-0.641188281798691	3
-3.51330506377868	-0.576335755486231	3
5.5323220738548	0.107700167114549	2
-4.09053351180645	-0.814238762162872	3
6.37088609838353	0.261596926956278	2
5.95967299790342	0.225044720808838	2
-1.26817924555086	4.94212019075945	1
4.37020252397944	0.132355374407259	2
-7.41575897189635	0.497936709011992	3
-0.197959202976731	4.2576124281703	1
4.41334995675318	-0.419489201383997	2
4.9802094773355	-0.33733401691067	2
5.26463551548756	-0.0943796444331786	2
1.59983737763223	4.47292620120558	1
-4.89153132045319	-0.777331903803406	3
0.435275413890121	5.97922895939928	1
4.71205920823819	0.0209987077193373	2
1.87031557430323	5.40642476456292	1
-2.43653055608578	4.27331906577395	1
-1.26680848234732	4.38999221334731	1
3.67588459105604	-0.149078494515492	2
4.34497057913712	0.0359536121349571	2
5.08307476820146	0.120355478868243	2
5.25308988991308	0.389245293266978	2
0.364540569408785	4.95021776584461	1
-5.61560463874145	0.542648372736235	3
-7.68431202247736	0.802661651288148	3
-4.95914658693666	-0.503904928474058	3
0.974993227839571	4.8492480331424	1
4.30147147384085	0.370141975031323	2
-3.94681338921683	0.131201250266148	3
-0.611081240334314	4.42834507277783	1
-3.24737366324823	-0.382769853031634	3
-5.22411100138757	-0.76866265291045	3
2.40446299192956	4.75236930989347	1
1.06895879994916	5.90040115213533	1
-0.262767927456404	5.45196820162326	1
-1.1936956305267	5.43884571038617	1
-3.34421195493752	-0.317442044725489	3
1.07098724792169	5.89732929992611	1
-1.32206509937528	3.29139794938568	1
0.0965120468677378	4.52298043711737	1
-3.80341928611671	-0.541142461982993	3
-5.35801894213622	-0.888051894883164	3
-4.42228709339925	0.520258329247229	3
-6.47556465506936	0.972676209626136	3
4.79176588655174	-0.000519984223783056	2
0.725873549066831	4.34365738802686	1
-4.45975621195628	0.330915006729594	3
6.79409769462845	-0.0183712610547712	2
2.32321514062396	5.92521216889889	1
-5.29827045530839	0.821723240079216	3
5.62179488995533	-0.475871829250531	2
-4.55338735958147	0.419900141645362	3
4.0646277417445	-0.23470975614227	2
5.4374227351669	-0.0868231600394265	2
-0.94356204808106	5.17363219244184	1
3.9900014905448	0.119585204907872	2
4.53851595509076	0.581442399804616	2
4.50733438084954	0.309401486391309	2
4.85024789270965	-0.371605610239263	2
5.083718950904	-0.18742565316634	2
-1.00552760379137	5.29799670549563	1
2.28053954665252	5.13048826414558	1
4.21175519569047	-0.39481510014356	2
-4.67337487345661	-0.915076813559563	3
-1.71718537107491	3.94009221329453	1
-6.11381588092813	0.892279344759968	3
-3.96898559124389	-1.09825470887739	3
-7.34537908020446	1.04523176070212	3
0.855792347131928	4.74374945583961	1
-1.24719053723982	5.97579584168405	1
4.59948115221269	-0.832688206234228	2
2.09804298390177	6.16827085935589	1
5.88158431462034	-0.154217501035461	2
4.48904700187357	0.125493439108805	2
5.25337552060103	-0.136354524059027	2
-4.25431974476001	0.133762690456103	3
-6.92858171043838	0.817185941572116	3
4.98365469567043	-0.566935141739066	2
6.33725140707842	-0.619631293298171	2
-5.66580205472833	0.708731171703477	3
-6.29238774787206	0.113366108053448	3
0.00939294463901058	5.28847065280922	1
0.462246436938741	4.05873378125848	1
4.02051213752821	0.316297829060859	2
-5.98627967257372	1.14322103386644	3
-5.76584069910446	0.259665169820018	3
0.741759158981214	5.35495083488841	1
-2.04454581951566	4.75145472529422	1
-1.10229556007691	3.92890419923992	1
-6.26428099106339	0.165053170499367	3
-0.777696932317408	4.61754166855262	1
4.87643800065431	0.0438875059512937	2
0.269456759949866	4.6931106994352	1
-6.60627065775261	0.331263640790531	3
3.29831277613746	0.0429906916742002	2
4.81425875653433	0.36623816414479	2
2.35312792343317	5.25502501900485	1
4.18384330421752	-0.143694014134604	2
-0.447926883537551	5.31864800748263	1
5.61718555644256	-0.111218051439799	2
4.85957381313197	-0.305145138042046	2
0.24824753877155	4.90708512421629	1
-5.59340952614834	0.538486050896748	3
-0.0905810274701687	5.31471625381166	1
4.00533115151687	0.0374759476494451	2
-0.665215470871212	4.51143542752174	1
-4.77367497904649	-0.134244410097509	3
-0.848857622751908	5.08798710234488	1
5.53606240371442	0.296002464610725	2
1.46202045277709	4.85331756171456	1
1.21260527923233	5.72546398782702	1
-2.35354097179158	-1.75311512513956	3
-5.22634667859952	0.529315359668365	3
4.87949598618196	-0.0144869502568703	2
-4.96839184396512	0.348199593836617	3
-5.60081030773117	-0.706464533055226	3
5.45715691032291	0.737027162079549	2
-2.97902040201248	-1.10086523389146	3
-5.28113841383771	0.122268400045656	3
-4.59456301472713	-0.72534905906402	3
6.2561324193201	0.0951314870277357	2
-4.88998090547259	0.97512752391603	3
-3.90867738884559	-1.84890560385912	3
-1.97085604475344	4.8072449314655	1
-0.706933081929225	4.50226338802007	1
5.06504924877721	-0.369261749732439	2
-1.18343701994761	5.63065763123105	1
5.85536366873528	0.0229266687601319	2
0.282778015430514	3.8214636348535	1
-2.77364389357513	3.78761622727346	1
5.61194361007888	0.204960966802069	2
5.42932425503058	0.252851886546491	2
-3.30533673177362	-0.819199228408965	3
-0.588847721163364	5.45298103858039	1
5.84721690745444	0.209317298402247	2
-6.25348044379349	0.305914286195677	3
1.2739582543999	5.46466656905837	1
3.04104353789085	0.0657336820972354	2
-5.6403470885628	0.428646134881547	3
5.4693840898906	0.525637685471567	2
-3.15947293833295	-0.344760491116335	3
-4.59521322626517	-0.906513249592372	3
6.71887536195279	0.288681863994693	2
6.16890836671725	0.134597549078769	2
-4.34273057254251	0.0294837734035144	3
-4.98339435834936	-0.0745411263323533	3
0.674721709230758	6.02584272584471	1
-1.93924659890489	4.70665964692706	1
0.736045995777867	5.54208622918113	1
1.56062560365202	5.38561547102634	1
-3.88972351030035	-0.645745221091181	3
-0.736404809284149	4.34593960494591	1
-0.736842190953334	4.29168457783847	1
4.8594991233321	-0.0875645245293688	2
-2.51015249116565	-1.63548071872761	3
2.72913135041658	0.189027071128212	2
4.95821751500584	-0.147849870712947	2
-5.73436609566741	-0.474331346953893	3
0.00798130396867959	6.06397765687723	1
-1.81790209831631	4.42876845901626	1
4.62950154713917	-0.248475883420809	2
-1.29354842908722	4.75886070953766	1
4.29738123851058	0.391680896764398	2
4.32164263353153	0.0287369249543245	2
4.82343354716938	-0.279580398941013	2
5.23293791274332	0.165102235110964	2
2.01977970552171	7.25884831346842	1
-0.316473826764148	3.56490021313193	1
-4.55624588585229	0.588283637023667	3
-1.56437737550806	3.41794371585053	1
3.7431315307441	-0.691675316718266	2
-5.63519489355976	0.522388626800169	3
-3.30083256824077	0.522931498314706	3
-5.96860137350302	0.357530362744516	3
3.39318195197532	-0.075288069379423	2
-1.17524444772865	4.83138054005764	1
4.91370311075992	0.370678627130635	2
-1.89444842906367	4.61039842020683	1
-4.71181459874909	-0.167546257141046	3
5.2799691413508	0.0688483862421869	2
-7.19232387401931	1.50000091101884	3
0.0685239124633232	3.81311756605659	1
3.89835252315778	4.99765304372126	1
5.37505748886972	0.0222604855579739	2
-1.34271522663355	4.73672155788538	1
4.87304683299878	0.389103435719504	2
2.54313520703824	-0.393726613128274	2
-5.44879367765481	0.895517588726204	3
-5.08280834329767	-0.510628800848159	3
3.65904899477986	-0.381924808845077	2
-3.56002443160138	-0.125628281368821	3
-1.79060946597391	4.33168026853186	1
-2.54131767155525	-0.87710228940571	3
-1.41118309560828	4.71674846525049	1
-4.04402654404146	0.654630794253855	3
-5.95662310911689	0.348324119992996	3
-5.22761584989923	0.783384784901179	3
-5.48698332131219	0.532777611936027	3
-4.82098774019886	0.936130171221476	3
5.06074183253693	-0.3993046367957	2
0.389087316322654	5.03609696252174	1
-4.00825691990428	0.487619179995416	3
3.53529320999704	-0.114934710232349	2
4.43109660212675	-0.256074681559133	2
0.0643452791814688	4.96875774450909	1
1.31289250775533	4.96360624620983	1
0.23457026028271	5.6398592095622	1
-6.06748780635829	-0.513646653433683	3
-0.840520749890897	4.39914714054561	1
5.08202334753117	0.0678746919593103	2
-1.91864898982391	5.41521677885624	1
-6.10790870213153	0.177755675202392	3
0.668623191963945	4.26743142634578	1
4.98292676030108	0.514585831476477	2
4.2130105860341	0.0982272271365178	2
-1.65177551767851	5.35349508287543	1
-1.74782276442637	4.96209115417445	1
1.93032475469691	5.62780097799441	1
4.72310709227127	0.107566975552785	2
-5.92046110146512	0.531215836198423	3
5.54909288225141	0.100553055469485	2
-5.04401769623778	-0.788732433932057	3
7.3240700357544	-0.00351638991412077	2
-1.49505006793582	3.5409215572832	1
1.16620482348413	6.45526310262786	1
6.38024299987375	0.928777066953551	2
-1.2819111554114	4.6074149505905	1
3.95787913376317	0.196104888077649	2
-2.95115626022338	3.41309482603784	1
4.79375049783022	0.0894608374801844	2
4.93363075909609	-0.0473841455075937	2
6.06131821013624	-0.223680001660041	2
0.467006284362096	5.87878604698645	1
6.50022426425723	0.615514750587251	2
-2.39527708566981	-0.749096991229763	3
5.95370026723746	0.338636170012961	2
-0.249690588479297	5.09980628666945	1
-1.2521112648376	-0.179033372805928	3
0.175625019126431	5.74514972052834	1
4.83112608837727	-0.348988754066506	2
-0.390618022506087	4.9306764669806	1
1.78203944629531	4.53318173982806	1
5.47219578350998	0.45392301478355	2
-6.35057989722958	0.349714090462029	3
-5.7798703593789	0.546466374760754	3
-4.0863385581666	0.0495402506147753	3
0.312555602026223	5.21787745791351	1
-4.47997184040048	-1.54336832522435	3
-4.01644443158418	1.59248374281287	3
4.7954502521298	0.104792608814682	2
4.32702922805079	-0.218945055686918	2
5.4381104008913	-0.285387633991276	2
4.21931507239413	-0.0676797071432709	2
4.61887347485173	0.548644033193598	2
4.69450435839692	0.157033089819346	2
-5.30150594609372	-1.34544224196318	3
-4.42494217080447	4.66656409384476	1
-4.02178250783846	-1.42498924635158	3
5.19068722992783	-0.16180434465396	2
0.711905540956123	6.78659054482792	1
-3.81666929434209	0.469169961233709	3
5.26569502217258	0.0256763254651937	2
-0.60159194911019	4.45910952946983	1
-4.73189358640135	-0.094462160547395	3
0.392235853118481	5.79061425406335	1
-4.80970324471684	-0.107398225285078	3
-0.907999277815714	5.30176214910226	1
6.17838728941871	-0.0796047138614575	2
4.45106231478227	0.228658902242319	2
-6.96548180103682	0.928246742734788	3
4.00533482479369	-0.365699753036756	2
0.00836684203188502	4.65578751362798	1
1.14302712927831	4.12224116731128	1
1.19594222108416	4.94449172286917	1
5.19537791362683	-0.120002863525682	2
4.84587935501707	-0.0238205468743561	2
4.99754704409438	0.278972273067101	2
2.09888814009722	5.23903336012094	1
-4.23780015961628	-0.274200038264005	3
-0.970067879527451	6.19565457117047	1
-2.49172414048758	3.92840873309647	1
-5.47753284469076	-0.476859328106131	3
-8.62195488046665	1.40006680680216	3
-0.997002797600137	4.78536353156904	1
-4.97341462195246	1.15535119983502	3
5.69248552546181	-0.0736592737809592	2
-4.74553290215462	0.569483827860878	3
-5.08485739610148	0.115939547269599	3
5.74667411632555	-0.157576375222368	2
0.450090455360618	5.82115754326942	1
-1.2105592074443	4.22860238763546	1
-2.52357243058131	5.22142960012306	1
-3.6317237748632	-1.11236340281911	3
2.66633666249289	-0.260130063404511	2
5.28013234232072	0.126003437412331	2
-0.844622445719655	3.84557344845018	1
-4.68859980206361	-0.426081450257353	3
-2.33351326218507	4.74249855903714	1
-5.23706932184839	-0.828662899730211	3
-0.323634954699719	4.2785592062561	1
0.67603524359757	5.20409900729477	1
3.62866332369559	-0.125518147068819	2
-2.61799985799543	-0.539698121994661	3
1.21671826732804	4.91509565718151	1
6.33872943566353	-0.278573913873895	2
5.1240764284658	0.255140351603439	2
-3.61932900956051	-1.77989311033067	3
-5.90512567031585	0.28214127043258	3
5.49358887885464	-0.33608127258655	2
-4.76611733759218	-0.864828201810359	3
0.536558602889082	3.84088184000849	1
-4.20129203091671	0.350507054547369	3
4.96925254788995	-0.392213877996878	2
-3.08015311256018	-0.0922432544622749	3
5.43609880560663	0.189298632357435	2
-4.43489999475863	0.191160228323924	3
-4.86693108733937	0.30925586151735	3
-4.38217736431076	-0.5838415835356	3
5.12415288775301	0.509189882062316	2
0.0965314480228648	5.35702916249583	1
5.70585599563822	-0.0624214767254561	2
-0.334009266109544	5.62284708769651	1
2.18747462441225	6.59285374966337	1
4.39624741923657	-0.0221813460528999	2
-3.44232696925542	-1.06340698039775	3
-5.20998568380825	0.491058768050006	3
3.20355758406846	0.701970319622709	2
5.7211765056814	0.00235827145587447	2
5.07894819402765	-0.178443214061245	2
5.62718792467527	-0.246461746993471	2
5.4591976851359	0.112179214269928	2
0.721951773945612	4.95045011312381	1
0.203013185909163	5.80022820496624	1
0.673943755831135	5.15933434732219	1
-2.83800611069956	-0.817687265665645	3
4.3966414480751	0.428882567281886	2
0.724244094488786	4.23128471891532	1
5.4987546483134	0.590919497876136	2
5.99012363797327	0.161851287725614	2
-2.49881932412274	4.28839030445285	1
-5.1289570904771	-0.28875060822199	3
-6.00540410971559	0.54355830163558	3
-1.37847320682726	4.55862842012232	1
5.01314154028472	0.040827168760855	2
-4.9411156152938	-0.275497922148131	3
-6.26677954849443	0.0796068311840597	3
-7.02741674870497	0.978433708924484	3
-2.65185409920952	4.74386794834977	1
-3.55421743081711	0.755224794923297	3
-0.419248826001987	5.50739492668348	1
4.06877729324197	-0.196791648702986	2
3.68691040556567	0.166651852000738	2
-3.57337665409479	-0.779150938548255	3
-5.53418351750615	0.555465963679332	3
-0.713608649336403	3.73036070773625	1
1.10365408721379	5.03516654157939	1
-0.557513009840737	4.56414217093576	1
3.34627843193597	0.0714761921743634	2
4.88509974536039	-0.0346000034263125	2
-0.412397029694154	4.27552809669469	1
4.61876507264205	-0.202085370589086	2
-5.55760756498577	2.21390671788645	3
5.64679299534624	0.0733651443826727	2
-0.467061676251653	3.90883951801134	1
5.70805626948943	0.514646708494363	2
-5.22055756663886	0.178666798981124	3
5.54239016691065	0.0477087228658426	2
0.803024829217306	4.71781090350592	1
5.51581046655365	0.0924654001670241	2
4.2924896560104	0.122114915899422	2
-5.57858356904523	-0.455598650333301	3
-0.586430514489352	4.4585353575509	1
4.8448661939676	0.521320050824563	2
-2.45315253735015	5.93123361929779	1
-0.869919627827368	3.93105458139382	1
-1.04033264812303	4.84047121569451	1
3.85723886919675	0.100938016438203	2
-3.50059374418287	-0.259612727507377	3
-0.999031508184627	3.87623144993416	1
0.0859291361742744	4.22025812256646	1
6.14723638946523	0.424123780454168	2
-5.39291234824483	0.540829293575972	3
-5.08247546730501	0.236156963870185	3
-4.44043969547935	-0.196897825149616	3
0.419750016617145	5.905021011456	1
1.08907560256904	4.86339828494774	1
-5.03849754346969	-1.43938393028088	3
-4.4906580271259	-0.616540477731982	3
-4.3673686725574	0.464362516133943	3
0.349656131811805	4.38242117835886	1
-2.56112827177881	4.24149166894416	1
-6.48296592290014	-0.706438081690678	3
-6.55072644815853	0.536327310570135	3
-3.11132997057017	0.0694133077711198	3
0.621778015755113	5.49077168185774	1
-2.5192111443774	-0.227618370458706	3
4.31377050888504	-0.38262664716665	2
5.374916744306	0.341259719685623	2
-2.14923369682538	4.09877882090549	1
3.43135758643957	-0.0968839113918562	2
5.86800269626276	0.0646911332885037	2
3.81419519529338	-0.412893913202442	2
5.33980087135566	-0.00500724165476087	2
-2.06170028855481	5.18908462455916	1
-0.0864842553144968	4.22815382080066	1
-5.8710220405936	0.814194198159581	3
17.5518340857208	12.4280284399558	4
4.06627275242513	0.562905471028164	2
-2.46835967351357	3.44067371506308	1
6.37582872301161	-0.847187023858666	2
-5.0397833771767	-1.29536735792122	3
-6.70759271205704	1.39560356932136	3
-6.25995630486621	1.22216640099812	3
-1.47191469401277	4.56563290413463	1
-4.16728737920577	0.552983316423594	3
-4.12808389968712	-1.15276785165281	3
-4.02324764400476	0.184343776925586	3
3.3602031721352	0.0663907160352429	2
4.62509309499835	-0.185712692052394	2
-6.8881344556526	0.560706662036367	3
-3.30291591141269	-0.750704661396758	3
3.82999279219192	0.26126525645672	2
-5.35982761191913	0.57021230868109	3
-6.16952626902935	0.640027410782198	3
5.27343955010223	-0.540493218581403	2
-5.44904809981229	-0.578485404694463	3
-7.64224153548405	-0.0688100586537616	3
5.41761967243166	0.570377708686515	2
6.54738715666563	0.142812910162666	2
-2.43842275739111	4.11204461340975	1
-0.816253755879655	6.58931097192527	1
5.65495030813691	-0.0394283305104838	2
4.08236369590049	-0.320259095369108	2
2.00375561085196	5.45237297110601	1
-3.44933805830026	3.77661483864252	1
-2.17335863631322	4.24354421731048	1
5.85116836308871	0.0834214450630916	2
0.771719252632542	5.44449198335159	1
5.30212539714361	0.514996060517613	2
-2.11658296554745	5.21617199031573	1
-4.98247787353481	-0.451718332987163	3
-0.848226703762643	4.23946881635792	1
5.35762582561158	-0.200823915685921	2
6.63961347922782	-0.346099123327644	2
-5.38470280145258	-0.878483492115885	3
4.26395608041551	0.0842952518460924	2
1.35081151000515	5.15972107384418	1
5.64724695884764	-0.47226974927474	2
-4.44539871170175	0.876100577358912	3
-0.0073551457821724	4.93779284382033	1
-7.84336567389438	1.12743902039507	3
-0.520844975093903	4.34969540969785	1
-5.41020822112751	0.200488517039457	3
2.09246790259272	4.47207693086058	1
4.50745120441745	-0.103660372376024	2
-1.23995277881749	3.97832607880713	1
-3.5154826860137	-0.670782749329199	3
3.41484209415842	-0.0542781561648618	2
-4.3948652851952	-0.415150076504473	3
-1.7863459962344	4.86224628585777	1
-3.64658132598087	-1.06031088165557	3
4.21279359226007	0.222228584628793	2
0.864283640383185	4.87852482586782	1
6.63000438997828	-0.332062053085333	2
-4.08151068225042	-0.169705118400319	3
-0.862754921231513	3.5944849038055	1
4.71932519331223	-0.222938447833473	2
6.22277526925386	0.24737249834328	2
3.54396199365041	5.63855959635172	1
-6.28577565700813	1.11818907614951	3
0.66582994135695	5.7553648694253	1
-5.53987613412081	-0.0565226079059706	3
4.81594213552053	-0.191969102437877	2
-6.13234895587631	1.24144490680442	3
-3.04749461803458	-0.579488171817481	3
4.36267095578525	-0.0287072827514957	2
-5.48033292588526	0.129963661260678	3
-1.30064524464235	5.40547367099434	1
-5.3330939262754	0.414660312966392	3
5.02044336853069	0.00306987489249462	2
-1.07721366390947	3.24384617023348	1
-2.71712498726101	4.94107278005297	1
-5.12007391750084	0.340317282855478	3
-4.74382541635167	-0.0169137843583774	3
-1.62894214976934	5.83857159610094	1
0.337413327762989	4.50504508115093	1
3.49820867916907	0.140626044227125	2
-0.878967513861552	4.4697859547201	1
-5.09518287547434	-0.150507509570861	3
-2.95480786208094	-1.25100354015149	3
-6.10074287866611	0.25533375547272	3
-0.205270583756927	4.75045158039007	1
1.19342834499008	5.80594884692399	1
0.166908568066213	4.94723568083953	1
6.78071644663212	-0.0482173509896985	2
3.99000107456096	0.175275245774854	2
3.94996639478737	0.482130891916279	2
5.30543324487944	-0.0254061168056409	2
0.225646667273981	5.36077754950829	1
0.891029002294644	5.58900634298472	1
1.36629152158757	6.19288676614667	1
3.88746720827917	-0.403840006154942	2
-4.0451622959997	-0.809882309231428	3
0.329557585775862	6.15625426079732	1
-7.06180370884982	-0.278549911424172	3
-4.35692712179959	-0.0738859700418607	3
0.938134517781634	5.43068241768062	1
3.90991313323405	0.0732474660322195	2
-5.58600267340224	-0.000866446667399157	3
1.2442784823234	5.32440051059336	1
-3.51648268335631	0.128070756655066	3
-6.22440700417933	1.33569157918155	3
3.06987435494514	-0.432731909274676	2
-4.59534771482873	-1.02275802385738	3
-4.97881983816676	-1.11266171187642	3
-4.86575554439936	1.19378642151596	3
7.0342548426703	-0.0217203277564361	2
-5.58665209001533	1.3138648060758	3
0.710735234961571	6.00651832725941	1
-6.71982967086532	1.07480770608388	3
6.69543848436193	-0.405646282663293	2
4.4798296110043	-0.462815585617663	2
-1.74994687974516	3.91587925609219	1
4.05727355008889	0.0427731595165879	2
5.85832024478226	-0.438058057827168	2
3.97592687109669	0.158601292066758	2
4.29867306614774	-0.196734392900977	2
4.90185980335811	-0.14794622871581	2
1.47781158507039	5.64490080775679	1
-1.10726184339458	4.92063032727993	1
3.86831429601974	0.307368587382039	2
0.016100282109922	5.59522107703313	1
-0.536194024210158	5.101586561009	1
4.29403448735391	0.699749150312734	2
-3.79035591289822	0.420168821545385	3
2.00337519775625	5.28557040510911	1
-5.42406987957832	0.666100421117367	3
-3.36314727815504	-0.181981832434644	3
4.27666344713695	-0.204635566891416	2
-3.92871662669947	1.06411792307193	3
5.26077081757429	0.0705928421474661	2
-4.04522528639687	-0.781090893466502	3
-1.88217333508605	3.74175591255639	1
1.84930048932164	5.68041071964623	1
-2.46865528544945	0.13531138036844	3
4.47359803642137	-0.244822073351972	2
-2.5688854852479	-0.993729153442115	3
-5.23556286408462	0.47474269564168	3
-5.63477216509535	0.622797137955113	3
-5.64473377378299	0.518349854373566	3
-0.712767339496681	-1.43753656881617	3
5.0534376060626	0.684622518099234	2
-3.04663851686805	-0.662461116372223	3
3.81883693430227	-0.409817411224756	2
1.18488618022014	4.4624061425961	1
-0.884785868296664	4.70285284106543	1
-4.97335802005148	0.17379790475908	3
-5.41232018862282	2.07026015832111	3
5.84728859215897	0.422475532252177	2
-5.17093097399056	0.539687632412322	3
-3.13398186795973	-0.459938926970235	3
4.40469527961549	0.0632174143281	2
1.77685700854284	6.54039890445751	1
-3.08417132405256	-0.169902349379733	3
6.53804876904196	0.170142346921116	2
-0.989664977626711	3.60104073043327	1
5.44453398518448	0.269750671804878	2
-6.00094084875226	0.749155118776846	3
5.4738556898761	-0.164384012986041	2
-1.83109880626286	-0.0758492072707038	3
4.4075694829289	-0.320861275491038	2
-3.8166495226766	1.20209583130096	3
4.38034226370152	-0.0360040405671202	2
4.98902580221435	-0.659260237844632	2
6.24246511120443	-0.144084719416877	2
3.67841218509146	0.121219321416884	2
-6.05506457442684	1.38212923205454	3
-3.90902631180617	0.0649437221964924	3
5.99231265727994	-0.499523694181184	2
-5.56407832954949	0.895676298753842	3
4.94959316517734	-0.102095860741009	2
5.03131168755014	0.0773669611573732	2
4.64031785330277	-0.0587045030506937	2
-4.04702035333452	-0.203715221308571	3
4.54866953401787	-0.160045647870617	2
3.85472505650339	-0.336713455641216	2
4.10903736009536	-0.408777945386769	2


==> figures/data_31_Nk_250_eps_01.csv <==
x	y	label
-1.78322093300871	3.9502901267554	1
-2.88724021832984	-1.02696139373607	3
-3.55310798051964	-1.84265468259206	3
1.2035909981657	-0.328357343066813	4
1.3929436065178	5.3016094983256	1
4.3063786034325	0.264328230812393	2
-0.79891128906537	4.36997990914264	1
-5.53239408338495	-16.8676402473197	4
-17.0765173860704	-7.81828816584274	4
5.873113008777	0.0552717925375094	2
1.36969283254556	6.14709889550725	1
15.1048811188594	-13.716048873887	4
0.998187615146453	4.09039480242304	1
0.877273663026899	4.52744254013548	1
0.138874728952222	4.58438180396624	1
-4.49013539719428	-0.0939586310420436	3
4.72581155092483	0.314096903911088	2
-1.26510603515435	4.61507155297903	1
4.56876100490881	-0.0447767231351419	2
-0.454818658414222	-12.1897013981344	4
3.84217100500441	-0.27235759702685	2
-0.68244824284356	3.48765040342128	1
-6.9082569198334	1.58489532127132	3
4.74362025037864	0.421058332419545	2
-5.43192530238664	0.572811133850165	3
5.10289057732965	-0.00204839338932082	2
7.90511353107537	-3.06376154540953	4
7.60813497522575	0.597146080922999	2
-5.43461413722066	-0.745024530941266	3
4.60557281405534	-0.0136577330823202	2
5.13901028409397	0.335699046408798	2
-5.64510581082633	-0.506145230596353	3
6.32950888272127	-0.434137022710649	2
6.17998612223044	0.00953202419118654	2
3.39786437629349	-0.0237724745930125	2
0.139990638101123	4.92355024022312	1
0.851336588240907	4.76778792558703	1
-5.96640602006961	1.09361872523891	3
-1.60968293055444	4.91572988297186	1
-7.17274527894609	0.14024092855467	3
-0.875684101304689	5.36887106447099	1
-16.1279047615687	11.8443079009878	4
5.89986361936129	-0.111185411707757	2
1.35805536255268	4.9419073417588	1
4.41250283352919	0.0306580211832244	2
-0.177535560770633	5.91731860363315	1
-2.04651631505802	-1.794890863509	3
-8.59065817893938	-1.46891403828235	4
-4.71163113995012	-0.0801874617645002	3
0.805798714732187	5.42267113113696	1
-3.44411360398271	4.23478289890108	1
-2.2895273783886	-1.31105448077317	3
5.00379800051312	0.0374958494313154	2
1.78857190868324	4.97339933991084	1
5.06222793549326	0.0461149507783758	2
0.0926736893905469	4.95567059821924	1
3.67678549724905	0.167768365942622	2
-3.93642047441193	-0.549949592666644	3
-6.7992320750914	2.06865042830901	3
-2.99987246647782	-0.576966066060318	3
4.68464118444281	0.109224630392268	2
-2.56689430955847	5.08905408008622	1
-0.798465746036596	5.00759047884029	1
5.73908024596318	-0.270055541194524	2
4.66357255547039	0.153701303626597	2
-1.42220409344374	5.04507612851518	1
-6.46842133420613	0.555200923706391	3
-5.65515686046296	0.301309380523345	3
5.09048709969017	-0.406972434791533	2
-1.23677211992142	5.06927778610793	1
0.95803181281309	-11.3504588107244	4
0.726278684575547	5.32247367361472	1
4.62336925196836	-0.0552918775696114	2
-6.19597713138824	-0.548135002582087	3
5.91364021136502	-0.555235646522292	2
6.25609800852021	-0.538639865723246	2
4.54041942790871	-0.0626449894791537	2
-4.74270153563505	0.282323713267563	3
5.26452400131344	0.257288758265836	2
-5.31860541222099	-0.150651943439155	3
-3.98142119056261	0.416334311295004	3
-15.5769243884397	-5.52831495545068	4
5.69640316347799	18.9923868240549	4
-0.414556478717633	4.62572699216693	1
-6.34175663732138	0.0115719755255446	3
-6.36695957527755	1.14348069900643	3
0.33969713391999	5.15081477086211	1
1.53054663700716	-4.94442253324292	4
1.20302194603798	5.93453615949045	1
-1.40746878907751	3.37132824435282	1
3.73124631493789	-0.223480196746399	2
-3.84250051788195	-1.50866592194014	3
1.46611206229097	5.21656645140847	1
-3.04095818667945	-1.04654520022071	3
4.60359800746484	-0.0919173380111375	2
0.465411572439916	5.68936996305716	1
5.89599816181902	0.498466968706913	2
-4.51227136897894	-0.191663767207345	3
-2.61160567881144	4.86249868031427	1
6.54734109010665	-0.33328346670591	2
5.92337387637727	-0.0392085699502913	2
-0.0376000774439407	5.28695357047269	1
0.42787725748366	5.69400968675049	1
5.18607166772947	0.46568325700753	2
0.313418891517448	5.27037150506935	1
6.29052140818535	0.20615717165355	2
-5.04512024339347	-0.871364908875261	3
-6.25785345638024	-0.250198375379016	3
1.38430407322178	5.76460249824277	1
6.02402482895248	-0.455915990481443	2
7.85835640627877	0.228722463960377	2
4.17784788788057	-0.478523311746416	2
-4.56446055325757	0.72737466575158	3
2.06665724922425	6.34741943456073	4
-5.29371065186264	0.201681454449958	3
-0.836049521970436	5.40000289445776	1
-0.0575661510917672	6.2480022761414	1
4.60073106124266	-0.189371324026003	2
4.43687700974281	0.0068980453139263	2
-6.11984569174223	0.650081098570096	3
-4.49822030313	-0.0927347494076373	3
-0.498292291905313	4.12720727954739	1
6.04440306557948	0.00343890188453572	2
-6.84381153641204	0.819438824818205	3
5.25310416538503	-0.24108062831655	2
1.69746048691812	4.99769887198076	1
4.31201843574309	2.23286748924588	4
-4.50799831878436	-0.107719458411127	3
12.8494809922813	16.0799476162305	4
-1.05597257326635	4.17603663196833	1
2.08243685527607	6.06052066974667	1
-6.10834062119158	1.21077886260869	3
-6.75336212943625	1.38910228157573	3
4.99501055831472	-0.0688956037107958	2
0.0420275913451435	4.0903405510152	1
-4.64925529895631	-0.933885267736265	3
1.39855838415378	4.28093383548889	1
5.06054130910544	0.540813325106953	2
-5.36023557536253	-0.371218517909372	3
5.49043621541264	-0.270301910262568	2
-4.91450239941392	-0.460723668105841	3
-5.39116897451951	1.31853028959347	3
4.22910242744283	5.02413441291894	4
16.7976404869595	19.242554172081	4
5.24170911280701	0.307259210594369	2
-0.265887859948792	5.7163943514602	1
-13.5434031866856	-7.67467507473434	4
0.937129801885282	6.17351365872226	1
1.84040887253244	4.92182554422377	1
-2.78436364148394	4.37052907460568	1
1.31963217590528	4.70536374946472	1
-3.9537577026726	-1.03927745223716	3
-5.706374931873	0.0661405389287128	3
0.839345619834763	4.65621061377213	1
4.26651452553728	0.0429412575992315	2
0.4460559402638	4.385047988507	1
3.43038595986687	6.97234194296453	1
-2.12301024920499	-0.968030944299184	3
-1.16266223989781	4.37648492646235	1
-0.649317957086543	5.40123270722947	1
-1.05727195407555	4.86800942297052	1
4.29914615601328	-10.6525461587588	4
-3.02424955288494	-0.757247518827098	3
-1.68331022439311	4.30091807078167	1
2.94860294032385	-0.15413214156388	2
5.1475159229334	-0.312814364909419	2
5.9617878406385	-0.119468047154144	2
-4.20685086382455	-0.909199109448773	3
1.08702364434871	4.87772074197156	1
-4.66736455402881	-1.36365251819684	3
1.14080516762733	5.21011317439974	1
4.62673793596646	0.394094573375458	2
0.786377441230375	-18.0848622315694	4
2.90585493085641	6.13111082527386	1
-5.40660541812434	0.168442579713711	3
4.91915153532138	0.401748653312141	2
0.63699474531044	5.06553084183138	1
-4.14771132714864	-0.449996342212428	3
6.06192292797455	0.0994581478842183	2
-4.56472731045009	0.10148989486769	3
0.636423836479148	5.14913323557405	1
1.30777886954703	4.29860687495278	1
-3.38638109719623	-0.695517993120663	3
-4.98756862735555	0.637335183854186	3
-5.83705717183586	0.156836635604647	3
4.89405586356736	-0.294103953116251	2
-10.9460208365888	17.7208577647138	4
-10.4785740053654	-17.716721665395	4
0.79445354999924	5.77147836870091	1
-6.05967620843499	0.698157767411724	3
0.807741751519149	4.52608101104042	1
-7.83677390608394	0.814518474748888	3
-3.72537190522296	-0.516252855725105	3
0.933999945779301	5.43088742145535	1
-13.3517455816305	5.1883765771738	4
4.89659004929173	-0.157523507683044	2
-0.225532240318088	8.46320651932982	4
-7.01599981825201	-0.329865747634823	3
-4.51852701686185	-0.350055106392745	3
-0.470398312656886	5.17232797633148	1
0.777407524785608	5.67706131809475	1
-5.00130633673546	-0.163773242023783	3
-3.18153502051338	0.709189222559867	3
5.2620577153508	-0.384997729124476	2
3.69253075462385	0.107532540413238	2
-3.14655808538845	-0.0344433853662756	3
-4.39735874187746	-0.699991450030861	3
-6.45748692881325	0.138871307129684	3
-0.14078889754792	5.03263836978057	1
1.43938211309652	6.2941493122401	1
-5.46838955608785	0.620002836163594	3
-4.78539545037807	1.19366586889567	3
-0.506116462939574	4.74148536538709	1
-4.61466451490413	-0.753620756034256	3
-4.78930165835181	-0.733556337800678	3
5.53184551380865	0.0505336607075803	2
-0.0184821080438099	4.39554787010237	1
-8.2809315483297	0.6631094304113	3
-6.28887091293802	-0.093239297329043	3
0.858679108762879	4.95443424843952	1
-11.2581741240443	8.92694304813804	4
2.24824936779293	5.6883902868016	1
1.9301128536991	5.6883586050339	1
5.49234112231806	0.0232876210831527	2
3.38273174966307	6.30062971292472	1
1.54286245987657	5.84997343644974	1
-3.74268759970318	-0.114153040808855	3
-5.87589158625545	0.824071450590364	3
-2.59883575357683	4.42967017393484	1
-4.46229259052927	-0.797966552201752	3
-5.71178107039869	0.687387363436678	3
5.23461755230472	-0.631892112744517	2
3.32766490565549	0.27472515809941	2
4.78023751950864	-0.0549678498522599	2
-13.7963052282743	8.41407690974052	4
4.71471382625084	0.235791934851191	2
-5.97469801481488	-0.490177913145557	3
-0.946672635749217	4.90297031980949	1
0.37904980542286	5.37677024030529	1
-13.4454987754356	-3.30589483731594	4
0.967217101898871	5.62215171326628	1
-2.17635647838312	-0.170052733428733	3
3.96283075380324	0.15933478925398	2
-6.14056523534172	1.49039630910911	3
5.07607289818417	-0.395703404262471	2
-6.63961495367564	1.4305501283184	3
-0.322480686987656	5.23580951838832	1
-4.90997339919932	0.662441361709985	3
3.52730350870247	-0.192559023884217	2
4.24873496220715	0.117510952411604	2
11.7885362754372	-3.17311093126905	4
0.782266252792993	6.04405844439773	1
0.876104232549655	5.50267937396717	1
3.35305858909053	-0.00163290895423081	2
-0.301784198788112	5.08989197183492	1
-3.11525320991266	-0.458896131825488	3
-5.23775386371569	-0.83059098095291	3
-0.0792042858292168	4.80839414728203	1
5.36796697298721	0.0154199241166007	2
5.84526779621879	-0.452573849579654	2
5.16698146576275	0.0472774458854531	2
5.85577261762748	-0.293785487154037	2
-0.871150682159071	4.75121604611246	1
1.75222075893374	5.06376127435519	1
0.440426935636547	4.89484531435572	1
-4.08066425164005	-0.608826337627055	3
0.64321470999	5.74453543263091	1
0.926414402398329	5.48827555949035	1
5.45727370667897	-0.047841220313608	2
-5.24268130457518	0.757683003683976	3
-0.973509565420494	5.04790266715857	1
5.60705133465858	0.184531241933196	2
-1.74126795891317	4.50824814104711	1
3.8747112109696	-0.287956362692784	2
4.9198090370518	0.395186762669053	2
4.66806379344562	-0.600050134841169	2
-4.76480634835822	-0.663181266770532	3
-5.10298125505269	-0.699198995641172	3
-3.64840803868076	-1.72916171199105	3
4.83037134699088	-0.0314393360784812	2
-2.54732518680402	-1.58972748461451	3
-5.81642824550806	0.0379206166724683	3
3.32083119030074	-0.0169746584726755	2
5.84088774402673	-0.157562165443416	2
-4.70067166473671	-0.282309325499906	3
-5.99355001845347	0.417773485254899	3
5.12420923138754	0.187959069589093	2
1.59613769835275	5.85469790497006	1
-17.9710963588187	-11.8222678779871	4
4.06452592058764	0.274583395337929	2
3.9236945674976	-0.164398620361773	2
-5.99245979432759	0.397096303785101	3
4.62092583615206	0.111523298357484	2
0.140045063059628	4.99968669248594	1
4.09873543236671	-0.467868134260292	2
5.1098243527286	-0.232344406551265	2
5.46254179124224	0.0534262999189657	2
6.29588692138339	-0.232708601536535	2
-3.2249977900969	-0.558618933364748	3
6.31748378509625	0.303728305584353	2
-0.127779094569708	5.38909576000348	1
5.22181690487797	0.106136238056021	2
-5.64685300643207	0.559924916459843	3
6.01864317888821	0.0417689922944114	2
-6.41637527021875	-0.582411532867369	3
5.03869049281554	0.13831326244413	2
-6.0349807101518	-0.0627010571179005	3
-6.22982254467173	0.184659789384447	3
1.28653409078074	5.31764545540408	1
-6.13261590543816	0.69376146706839	3
-2.21269258361674	4.42248416348971	1
-6.27363569279231	-0.370784783930577	3
-6.50805900813191	1.37986932562604	3
-5.83219002537156	-0.0245998184696005	3
0.663425912980724	1.48305715470236	4
6.14726850195347	0.494907608510009	2
-6.74052905814601	-0.293611989578177	3
-19.1659731698039	-17.6185151985644	4
0.0326979387552371	4.69685578058398	1
4.53006167960496	-0.253769680844221	2
-2.06720063122206	4.30553321682261	1
-7.10148132280522	0.959534732357987	3
-1.4968051127745	4.78814154325209	1
5.00544230480229	-0.0399487668403411	2
-4.05928558740428	-13.131018986907	4
-0.710783196820987	5.42821714034967	1
-2.08815842568542	3.26618238620433	1
4.00960476728763	-0.267854029499268	2
3.93839397387874	0.301596390052395	2
-4.84628300632001	-0.585362129975871	3
0.120991907674237	5.73439979758091	1
-2.4503566225597	-1.08010747544709	3
-0.989985131605718	4.89078301495401	1
1.48172080504734	5.76475231061611	1
5.43172514683615	-0.577179205164678	2
-0.662133456898353	4.3716381514855	1
-0.358122324750843	4.63428179844755	1
-3.42234115727362	-0.437148456557795	3
0.519282416086168	5.50038422424118	1
-10.9768957881837	2.77619502436503	4
-0.587787157392469	4.90935838868826	1
1.31166037735415	4.92209383037064	1
-5.34781355992967	0.101328558255548	3
1.08052192133245	4.93686575359746	1
7.34531156080877	-0.577172850466036	2
6.02636125685884	0.398441963255644	2
-5.44641704379266	0.401663187735762	3
1.31617038325206	6.30741318251783	1
6.02643659137906	0.307736528358454	2
-2.74165898809391	-0.455260393811508	3
0.681723937669806	4.19138261126207	1
3.39176732041627	5.23055136480932	1
6.24418606023179	-0.241532580461664	2
-6.56615759675719	0.390728266258992	3
4.63574806585406	0.239916830474338	2
0.550171915884553	4.59732866852636	1
-10.2809246342433	6.143695478812	4
5.55028229799845	0.012671559487647	2
5.37019684784149	0.559661518025584	2
-1.73701992290299	3.50610836800584	1
4.56289435762571	0.418604748026379	2
-7.01210089797214	0.225167362127971	3
-1.46801824170241	3.76562436971569	1
-5.1955261079391	-0.42021282317272	3
3.83473259347013	0.427064294238349	2
3.67368819844198	0.214483692013149	2
-4.85624433644985	-4.2175625974335	4
-0.642653622803416	5.05086386838033	1
-2.96892680383748	0.156557093601476	3
-4.2685497486334	-1.25883817242009	3
4.71333130306798	0.180194879530051	2
5.25220914323355	-0.106988842096366	2
0.0639930661805495	5.27312785229707	1
2.97555210133109	6.30079342029694	1
-5.00019322779402	0.508477395994213	3
4.17821143721703	-0.279500184301496	2
-2.72388832684834	0.24319830888741	3
-5.51377588215535	0.109005165428305	3
-4.6878361796228	-0.352811015781646	3
4.74172668310781	-0.140755692731816	2
-6.58755214850501	0.12280995085024	3
6.41884024717688	-0.24388472749818	2
-2.13303547681479	-0.114896910530172	3
1.02967055813422	4.99109978520098	1
0.968726644429023	5.0299582928021	1
-19.220637762201	-18.9803210547678	4
-1.87814998650674	-1.33727786937375	3
4.53520906284912	0.112504917089462	2
-1.15909069056143	5.33689771081382	1
4.05797216232797	0.0181379798589853	2
5.12185488325909	0.190176215084387	2
-6.79244250203908	-0.251574126920785	3
5.38820932209276	-0.0216327081484782	2
-4.31758790753018	-1.37064765769826	3
-3.78162204989754	-0.368480904664722	3
-5.56141611974713	0.67579097242879	3
1.10794849075779	4.97950330854382	1
4.23629557588784	0.337833077527415	2
1.91885700379974	5.7525387827008	1
4.43415380575233	-0.369343250919748	2
-5.88594812228934	-0.0401260080706315	3
2.62736039258297	5.58241207782066	1
4.28870014941046	-0.145686749651981	2
0.490466809440013	5.08498766878318	1
0.365057322923937	4.44644187274355	1
-3.16517193858061	-0.885035174423221	3
0.840305184808557	5.16962028270378	1
-6.53294209529291	1.86924037833666	3
7.48985180145128	-16.4781432938446	4
-6.6182684988413	0.832719805176458	3
5.91143911004336	-0.141759554924773	2
-5.41681026267868	0.147469042099937	3
5.43202060604162	-0.209599850663892	2
0.0309962012802671	-18.4176132636704	4
0.0759295926281349	5.54380455683362	1
-5.89278764629569	-0.428943090753694	3
-4.78903455796899	-0.97282838365891	3
2.43302717223123	5.11401525992039	1
4.66382369392574	-0.0810426410124183	2
4.83901206880875	0.394397908767193	2
-3.59975249021937	-0.714646830866229	3
-7.51575737873313	0.054869516363054	3
-5.42077338543005	0.133663602076642	3
5.34314477676239	-0.00174246046862547	2
3.8250444527308	-0.0612923357116266	2
-2.87346770679668	4.1509033409629	1
2.42060053709665	5.84204542682424	1
-5.13018644258098	-0.612282655059836	3
-4.66114854791668	0.535924792543484	3
-0.673124490681949	4.3134573656097	1
5.57341962375049	0.0688762965033627	2
5.16309778929273	14.4052690000322	4
-0.281147690513908	5.26696511717012	1
2.53052227749422	0.428902708754429	2
0.682666884345549	5.08035645521393	1
4.05044529577416	0.165256159100286	2
4.34293496771838	0.0599027067119261	2
0.284298536558909	4.96060410813013	1
0.0827996742092491	4.29423198853565	1
3.48843543118823	0.00734276832805722	2
-4.09205075373151	-1.05183432458019	3
-3.90142781790626	0.0154364143779388	3
13.512677003137	-14.4793713152822	4
4.70667399084963	0.010676888599398	2
10.4125975004562	-17.9526504155571	4
-7.45072999239448	-14.2777139539018	4
4.34418370661396	0.154430171164597	2
-6.70402335642767	-0.147124689040102	3
-4.22055309347714	-0.576753724071285	3
-6.37639170342995	0.234015518749466	3
-8.28201138526279	0.10237599098452	4
4.86296104317003	-0.248297599372527	2
-7.96754098955206	4.05917758129211	4
2.87026089432924	0.216789876480374	2
0.880270123795143	3.96499094124194	1
-5.73709221860289	0.0491623316588697	3
-6.67604898278556	0.359352244515286	3
0.0952095722963085	5.98658414725673	1
3.84795431070995	0.166106349467424	2
4.07771816407564	0.0619862643251855	2
6.94251806797271	-0.292619406459233	2
-3.06207843873708	-0.818691512620205	3
17.3824956007481	15.1614776770669	4
4.30257375427101	0.216496220896408	2
3.13936233076148	-0.359421167647545	2
4.4641643502976	0.129980144117901	2
1.19048398287965	4.16990160537774	1
0.771965741356274	5.03236654032041	1
15.4548234158759	-2.49243105378678	4
6.65938026387122	11.6710819691183	4
4.10706355309616	-0.394279893471551	2
-1.10852650820158	4.57089655181435	1
-3.17897647525304	-0.084379673884011	3
-5.05172036059456	-0.277647498922416	3
0.834737465441079	5.0257332860104	1
-5.15013928990704	0.500223994605077	3
-4.11405942473423	0.388686414418255	3
-9.01726181751826	-3.79935456830961	4
-0.867590308777988	4.0831778156445	1
-7.8873352473835	1.06739115149996	3
-0.338950198165935	4.04172991263241	1
-0.496408901438334	4.69917018857199	1
-3.9526754257608	-0.0815613737349707	3
6.04387615531038	-0.208223743724505	2
1.69359159945122	5.00077107017704	1
-3.39432761147791	0.301389902408836	3
-6.76837022106253	-0.126235478869113	3
-8.52598382292556	0.63962031989958	3
5.22029349176985	-0.109032918355838	2
-1.14812675121345	3.75547933138444	1
5.61584664625167	-0.260218002091778	2
-2.23023757014301	4.5320952954802	1
4.26558107480691	-0.246036888792965	2
-6.42726501545874	0.881911953839061	3
-6.51371294625658	-0.745263723701038	3
-3.82430614295289	0.33955164208025	3
-1.482154368489	4.03038534881098	1
5.04823510308277	0.246200550284122	2
0.0838015661402541	4.70021105092724	1
5.0905956249958	-0.183808528064274	2
-1.98794093881857	5.47967414277349	1
5.03150055986608	-0.389562783476705	2
-3.35398601779372	0.0375547007357346	3
13.5546245574143	-1.4011180936357	4
5.96550133830607	-0.594807213259846	2
4.71279436838588	0.226267778340139	2
10.32182252833	6.86380599424081	4
-4.7333105423931	-0.275357745310108	3
-1.84839127113262	4.14603440855988	1
-1.1971064538924	4.82357065224751	1
7.19230469586847	12.6168257332713	4
5.1805449254749	0.131972687657543	2
4.86137090382723	0.115812449302703	2
0.422862318544845	4.5021317608586	1
1.03521221111049	5.09881216343934	1
-6.07497440848944	0.380140463562954	3
-6.51203969950755	0.156483454225888	3
-5.87679805011427	0.593251316938257	3
10.3977245133602	5.21347979703127	4
5.71843907449971	-0.813132493834898	2
3.16722019054602	0.415672953134536	2
-1.3200244053246	4.74178917885718	1
3.44729272900823	0.449598448393615	2
-5.35104545507353	1.42916558620068	3
2.30092273866816	6.0744390894621	1
-0.136196334167249	5.72094582734095	1
6.27143670693123	-0.0726865183048708	2
-4.52575988203754	-1.62171498771874	3
5.08075152246036	0.514017549354297	2
-0.812669495101992	4.63528576393236	1
-5.55730917871663	0.361113230587793	3
5.21129654619033	0.0304104212119279	2
-5.69376124884377	0.778654311163088	3
-6.9218568949899	1.21588682911733	3
1.74000362600635	5.18027743709985	1
4.80696126346981	-0.170603959031611	2
1.23113656956457	5.72168981195519	1
0.425723368115464	4.42979807834886	1
-5.29375234214318	-1.35028059801081	3
-5.40913072959829	1.12436995104209	3
-5.18989907502998	-0.954654339430198	3
-3.79359228991587	-0.130398727846911	3
1.55172144087369	19.1512848144974	4
5.40485047458997	-0.132471794710316	2
5.09558575266373	-0.0145957394881904	2
3.68720420986223	-0.173028577697292	2
-6.17646085150889	0.766109049721554	3
1.35367358094308	5.46950981145964	1
0.331784192262775	4.77012403641037	1
6.53616591909583	-0.236741988516332	2
3.84223336338045	0.0897154502708968	2
4.62270485063572	0.045549221716016	2
-4.18657840045903	-0.184216915396672	3
4.01808534711685	-0.531249073885647	2
0.167178017329033	4.55465848153706	1
1.25132298908879	5.07199737966484	1
4.8331292084993	-0.0370051639884215	2
0.804993216566656	5.32059085502114	1
-4.40769603142051	-0.348317774990504	3
-4.65618670506813	-1.09989623870431	3
4.17861275649037	-0.451253218573012	2
-0.151721588496419	4.57932201030631	1
-0.0264323767516456	4.85654065389868	1
-1.46759614504636	4.29075568494657	1
5.11170149101039	-0.0549507625308773	2
-1.32546063903231	3.67364246223078	1
6.49820464974061	-0.0859510677320877	2
-3.19811897088696	-0.782753003832018	3
2.15487487384666	4.68959091907584	1
-2.69756491895838	0.56696344813936	3
1.10669772546939	5.38776733961036	1
-7.19763158362448	0.225026855970216	3
6.78950273061857	-0.112434873859799	2
5.12549806968869	-0.141976136435805	2
-7.53529989863652	-0.390133729409887	3
-5.70724452619639	0.283514131791107	3
6.82465894814229	-0.502297649449537	2
-0.436009015531097	4.89411384247109	1
3.94332580738486	0.0374966380485096	2
-4.72158799370278	-0.891266035042773	3
10.5875212478823	15.1709214058197	4
5.18508830818366	0.174329345613762	2
5.76420604179238	0.0701283890039363	2
6.84266395734745	-14.4184614793269	4
11.1997711072197	-12.4976626347619	4
5.41177924307998	0.245959211691033	2
0.374857361683135	4.98568871264917	1
5.18061323651713	-0.0724058430012425	2
-0.366293574598943	5.23789903098172	1
1.70988861640051	5.65882509349632	1
-7.07436724481387	1.23829862544424	3
-7.21088888334114	-6.1023480155203	4
6.24488520773532	-0.41568315412207	2
5.87729764502818	-0.155913727325608	2
5.5278627109032	0.421401695353408	2
5.69129809729789	-0.254945952338937	2
3.9842280442446	0.304065600930726	2
-0.695537748556373	5.34224719657022	1
-2.9905704142521	3.62295350879847	1
5.10779997742011	0.163724228536263	2
1.50199832168671	4.70653212967834	1
2.09004748184646	5.39421764873409	1
3.33079617647246	4.89761626113564	1
5.89203619144057	0.0952668430685256	2
4.90574828296845	0.179722611575255	2
-7.34590481666735	0.687422456859397	3
-5.59987042078645	0.436828499160235	3
6.49288083711169	-0.115888604012342	2
3.6447411235239	0.438500373528919	2
5.87255236179031	17.0333329512353	4
-3.60761787573856	0.0982891695807062	3
5.39817141798537	-0.113433884306954	2
-4.29368711174518	-0.75967792055504	3
4.71211949054929	-0.236855697549816	2
-0.62513171733949	5.15382238129284	1
6.06507411051728	0.593721986326912	2
-2.78439861692715	0.135269328495995	3
0.146199679939049	5.21669325935055	1
-2.89500108470709	0.291388823191992	3
4.55068692427668	-0.0848713313820956	2
-0.272971605675635	4.8943020104981	1
9.14871356753981	16.7904978875407	4
6.2887430040145	9.73886443549041	4
8.19997616924914	-0.151004751385475	4
3.10109235786966	-0.0758133369047922	2
3.96026763035286	-0.157816642675311	2
-0.169063548049416	4.69933080834247	1
-5.8651730256083	-0.504750655884211	3
4.29160203505733	0.0965852026867537	2
17.4398088613613	-17.321441371046	4
-0.085631913720723	6.16339135378075	1
0.698015271030391	4.87435346338333	1
5.00884124985199	-0.595452447971647	2
4.96955742657523	-0.131908804127941	2
-0.0937178555109778	5.57713934248424	1
5.57537983923614	-0.0809075330662157	2
6.5133235981212	0.301178028929869	2
0.825111617337324	-8.44132868130346	4
-0.516593379436581	4.33664442313554	1
-3.94163177972993	-0.715910434770018	3
-6.53781107224017	0.394822721473836	3
5.79868608841219	0.628253491419983	2
-3.01641143950454	0.170616491536023	3
-7.02915722376183	1.03845600215733	3
-17.1753430754218	-14.8376041362697	4
-0.962100366162639	5.01315551830867	1
-4.42915567202086	1.08559174817152	3
3.97083732859781	0.381668288396452	2
5.83629057322132	0.0985453439853708	2
9.53006108054053	5.63731849594614	4
-4.56726782159568	1.15788961973525	3
-0.8762569667053	5.01546291672729	1
1.43814077885846	5.99465803837198	1
-4.53304598897975	-0.449633111646639	3
-0.366736100237208	5.5957966474103	1
4.54991345840963	-0.209438530483835	2
-4.70865667544079	-0.671937258058551	3
0.624380793883036	4.75551656699719	1
-5.17403491827882	-1.0525756142292	3
5.63510916942354	0.340027959545436	2
-0.400245186403215	4.99478210622678	1
-4.26242363879412	-0.929791351791792	3
3.55546435033437	-0.104076068778744	2
-4.14395535066453	-0.329229392795144	3
-5.96950037609141	0.0273966950332748	3
5.70320968872958	-0.291013528949264	2
3.02104091613769	5.3780737694086	1
5.89867012172084	-0.214886248719933	2
-6.05015246353292	-0.728761351424199	3
2.00408847507602	5.58575895580039	1
-0.803042188775246	5.88091107081286	1
7.25299352769703	-0.247986667992779	2
17.9011855401426	5.98797759225047	4
1.47675356024395	5.10097733226832	1
-1.29305898163091	5.41143196553998	1
3.84744789332276	0.0230328897096068	2
0.406704870523764	5.10761020992164	1
0.370927490422906	4.83598560256583	1
-2.14274168819472	-1.27815696372157	3
1.55068753252392	4.58739766387092	1
4.75130404082539	0.212061134770141	2
-6.86155281934316	-7.11500354613292	4
0.529245013879543	4.64291933280828	1
-4.12590178115617	-0.151948387705566	3
7.16942375615576	-0.561819859016668	2
5.75791646012813	0.466920915906652	2
-1.08272144594513	4.29127527427718	1
-0.356104569898815	4.17134090390876	1
3.0124404516604	5.78263181170813	1
-1.05050247070116	4.07350398666511	1
-2.78741351649854	4.84039360086648	1
0.998810780055162	3.27973865444303	1
4.35299604277503	0.0555983864929942	2
14.309475618133	10.3432856199499	4
-6.39183565284826	0.791737785321281	3
6.65925761918621	0.213353140196724	2
-5.01826358066413	0.7925122211966	3
-1.9035134804208	5.37588311120356	1
-5.26886964501374	0.105017025073621	3
4.78888973096857	-0.0888121868705008	2
9.20821313810593	8.09930385703309	4
-4.42096021990354	-0.744891050405696	3
-19.6219806025933	5.0363758127496	4
2.94278487645691	5.75423326488606	4
-0.121190677160489	3.09040879517532	1
0.229946063965458	4.19475205653427	1
-4.19257671157695	0.0755222726123671	3
-0.213312395476224	6.84223532611506	1
-6.44979355953644	0.603542961318507	3
-3.23528170957957	-0.134866926689254	3
-5.46070963584128	-0.718955689252231	3
1.1253174063766	5.2424723583058	1
-7.37374723569081	-0.233307387337356	3
4.99466451530056	-0.335556830202808	2
4.60217355270365	0.0715737252286345	2
-4.18775633889429	-0.246447934768917	3
0.412526978117139	5.44315047945083	1
-17.2326848220304	19.3278850392995	4
5.72121906801005	0.419920034659156	2
-5.88471416063695	0.481341205435545	3
-5.97996546518438	-1.23358940442615	3
12.116634635655	11.2030848941353	4
4.64991409348576	0.421107261197841	2
-1.86282163464774	5.66594048999093	1
0.931660556538084	5.94879087513195	1
-5.92217885846736	0.996414473834649	3
-0.288101959001933	4.10238044457209	1
-3.39955208259464	-0.823727777542047	3
-6.93393853018197	0.114315817931761	3
-6.43723553763932	0.291042007657001	3
-13.5466536757219	-4.77000115770012	4
-1.81131510785501	4.6574090288047	1
3.76153947641984	-0.377916007600197	2
18.4037776247433	-11.4167509742098	4
-4.83774197703449	-0.0575094099787166	3
-4.15647805032884	-0.190190918322901	3
-0.0286428754482235	3.65435772803519	1
6.42466691650241	-0.377456481243283	2
4.61575032212696	0.571968318720034	2
-3.333837927933	0.200170129017976	3
6.32661155140148	0.17247963732683	2
5.4205670125431	-0.572147582578473	2
3.71190562611858	0.0153461114285345	2
-0.622211782063682	4.53843660647317	1
-6.26997969309942	-0.0634023989012915	3
2.99394761603876	5.77555499833422	1
-6.30779549031253	1.61051517078981	3
-3.48661416990807	-0.209571509333462	3
4.73340114223805	-0.00221117811274487	2
-6.35361312421765	0.795129560191182	3


==> figures/data_radar.csv <==
x	y	z	label
0.824433042123885	0.118650192981135	-0.354515687760119	1
0.853883090791468	0.313894530281698	-0.510546313794841	1
1	0.181478900856852	-0.410420385721812	1
0.8598643621699	0.0683751726319412	-0.490126836396511	1
0.928335790496006	0.195936118067306	-0.406008922339241	1
0.666160732511224	0.245850546533099	-0.286468157954047	1
0.917950121808953	0.174910475692423	-0.508223683953064	1
0.915392550176355	0.164520416965936	-0.536014369973931	1
0.854851212717545	0.265317333450492	-0.792373320845173	1
0.873012711195058	0.389869334111387	-0.536879240370313	1
0.823247246346078	0.130318593307432	-0.672067448835711	1
0.877957445951711	0.00224182104538167	-0.837301430622099	1
0.758585404239328	0.200111540659192	-0.832666112037815	1
0.727708895700517	0.0866080867307494	-0.513725160590295	1
0.87389434401846	0.152920142765922	-0.761213742218758	1
0.635588790067137	0.42635018409363	-0.637579732333868	1
0.785374639741156	0.269906021738192	-0.498706252164509	1
0.866463775547584	0.315746735760714	-0.361061504543285	1
0.645804194250429	0.174714855848665	-0.231540031435252	1
0.799628062455366	0.144504542025434	-0.167533426768156	1
0.944889293184615	0.285268522891735	-0.300506483428791	1
0.621496609234083	0.186973710252325	-0.588638123742149	1
0.769454276480331	0.00900488744894083	-0.58720376282507	1
0.947904850086415	0.0858093082167586	-0.518238028393909	1
0.693852359884443	0.252364191901852	-0.740801089182155	1
0.806753425892082	0.262424122003219	-0.756200498448683	1
0.974807383467984	0.35945620296257	-0.570784225032251	1
0.62001513807186	0.350522053682361	-0.279679970069326	1
0.799011684897862	0.370625794032315	-0.579022225668725	1
0.782316758045376	0.0935894163480874	-0.483280578679176	1
0.801713509712278	0.0213792071970487	-0.404541093613028	1
0.825842823475309	0.127097939047791	-0.272457917426934	1
0.458231347336854	0.507845873944114	-0.00827306403477662	2
0.694377637449066	0.624682437289352	0.297739283183298	2
0.75196514549224	0.690220213278942	0.189821115378752	2
0.596878285112315	0.775695703685683	0.330916617919423	2
0.770556731015604	0.343294585650825	0.491146959299305	2
0.6832444511118	0.577908849025837	0.722358674442356	2
0.780886615814644	0.71885085683012	0.568882775249514	2
0.764239999449846	0.563416609046567	0.323555645535682	2
0.718952030947486	0.614578251797913	0.59283206108292	2
0.934761507158751	0.576681452040358	0.65831414048684	2
0.670321877314031	0.54640346296045	0.351053445435116	2
0.618751929595386	0.6044434464253	0.567820006851112	2
0.760585762925432	0.657788859616212	0.608692678895234	2
0.393068039543698	0.588824391490233	0.0349693453457088	2
0.787529638658321	0.608013743592107	0.687944168029376	2
0.682554634892776	0.478740258648856	0.471191948367834	2
0.685228393917481	0.545940731706039	0.494005948063283	2
0.883998074373979	0.535891248299495	0.625650805650612	2
0.772524618510638	0.362753145112097	0.52551998549891	2
0.79918645584138	0.394384557496512	0.507943133102226	2
0.799352667305514	0.524731227220853	0.707138132242805	2
0.570490739068551	0.511170280060773	0.43433393013799	2
0.709771478409168	0.64156928166604	0.732012311123524	2
0.849682977780056	0.474086553907435	0.552202094593284	2
0.869647171559098	0.484559683676805	0.607082252992967	2
0.519082848485701	0.685203409994405	0.431866435752968	2
0.812044330421672	0.660989045457702	0.401276637218764	2
0.796668130294142	0.59172647247618	0.564635418214022	2
0.434434011288575	0.671925886945659	-0.0363941409665448	2
0.872015338407125	0.663101432876981	0.332158311607402	2
-0.0507017883396505	0.215549337674665	0.0303463006868484	3
-0.0149657016466771	0.627868745407874	-0.48799060674673	3
0.00580135304318971	0.776677256658705	-0.606208007309713	3
0.167779928282233	0.89466797095465	-0.649444471934638	3
0.498114499478418	0.783044397697039	-0.106937574589055	3
-0.250092154733557	0.0746821415429324	0.258236181431029	3
-0.165767531492817	0.539297462847403	-0.20397210837843	3
-0.0903685663723654	0.686717534884195	-0.620313359399626	3
-0.104889257066262	0.192641396226354	0.0838485293024711	3
-0.183334859195508	0.534547879898368	-0.408564704014281	3
-0.0590508695675386	0.70718391062911	-0.566105418278297	3
0.0544065601368559	0.908224110293228	-0.658743038558806	3
0.240765321979283	0.821169108575962	-0.415297329399353	3
-0.300218905239768	-0.0985337405251526	0.629658250787658	3
-0.134322163418157	0.522685605446081	-0.179554305654942	3
-0.114632429994577	0.617475224510643	-0.537131756381527	3
0.302242108323322	0.865912635578942	-0.33080983298317	3
-0.0643429784411637	0.152404361607141	-0.0295192044086915	3
-0.209577803733865	0.559781307376399	-0.277097156495582	3
0.0190431040601139	0.621987228300234	-0.680103434609449	3
0.297527238048864	0.779519217817631	-0.819200219392125	3
0.257962223782304	0.876196154072311	-0.409186708591421	3
-0.160903663690739	0.526450090902242	-0.22508061826972	3
-0.110107749147218	0.675852125644777	-0.512344857635627	3
0.207705184204543	0.968221714186247	-0.49990269145893	3
-0.0878040924330559	0.212269102559624	0.308733281722241	3
-0.180378344769087	0.531226432738425	-0.284675281026101	3
0.365191010324331	0.928976781829452	-0.408681742172107	3
-0.0743159619103683	0.184600433458146	0.188897650125166	3
-0.137214551670666	0.595744525709942	-0.263921753304342	3
-0.011914898424972	0.798982687506286	-0.515130060962481	3
0.133617768915921	0.864395430500424	-0.608113610652373	3
-0.0331050614866299	0.178317138135519	-0.200366509066646	3
-0.108846631572907	0.584380569623796	-0.458030983325763	3
-0.101337941866764	0.819024055490203	-0.42954545280145	3
0.0957326873420869	0.875774642573143	-0.644492665320239	3
-0.137426161436631	0.558740776909681	-0.180339913417691	3
-0.00568280489393233	0.686818413617162	-0.459780406524796	3
0.233237475062162	0.861025704255393	-0.532162989673024	3
0.35817845411208	0.931455772455192	-0.339037362796404	3
-0.192638077259436	0.135149394837129	0.24456699758237	3
-0.163243843540267	0.56794536313132	-0.368577170377671	3
-0.0551926730518452	0.663696652111523	-0.588813731251924	3
0.143491005042393	0.829181837501343	-0.33379617807939	3
-0.154005318824524	-0.0424587429445042	0.541032705455658	3
-0.153808880157298	0.614377092439907	-0.26943131730788	3
0.329985415954468	1	-0.404344764027049	3
-0.119826294196374	0.145068136929352	0.158211637615816	3
-0.183459299926991	0.493910132523494	-0.227103957820974	3
-0.192623272038134	0.213987792354954	0.257710046820111	4
0.273896609479902	0.291118244789569	-0.521328901015233	4
0.422671305349588	0.572578249822893	-0.782756408296249	4
-0.249875094693715	0.22373538658422	0.734454251537127	4
0.461515073295097	0.234549158464022	-0.610670323525319	4
0.515861789641241	0.441184989120042	-0.638110086741274	4
0.444639790936548	0.559409463210333	-0.64110313306725	4
0.0414834634713854	0.290393319933138	-0.23676144899213	4
0.554548245928823	0.314481755871851	-0.475392266824614	4
0.560438042357325	0.351583101496758	-0.623944027197117	4
0.255575500439752	0.186473933024357	-0.438173152680608	4
0.426295546652752	0.238409883408421	-0.711701856438965	4
0.565942348320486	0.29024350469937	-0.780522286496713	4
0.511738912951847	0.212163460107101	-0.599985209186778	4
0.516297861793024	0.350252051512571	-0.84030035791527	4
0.593131671429993	0.129851511029918	-0.448104629842824	4
0.645278750543512	0.187207228009154	-0.500737997660057	4
0.662773999706759	0.351615166780358	-0.367183817808313	4
0.532187009102403	0.0752506733470372	-0.44086113426046	4
0.590847154633487	0.382352756946295	-0.458448819022717	4
0.521200839837663	0.385301521744501	-0.625932100040549	4
0.367034038594611	0.27377996189765	-0.575539844479211	4
0.529745738936457	0.29478664473073	-0.616578875020526	4
0.621271549037335	0.5375802527689	-0.636095647596148	4
0.502399131377189	0.350610987152007	-0.725216691524109	4
0.70045901870615	0.440391752079479	-0.642944697663959	4
0.542618934476495	0.346398293318659	-0.772372147495814	4
0.778043307302512	0.520800913977087	-0.366945220121477	4
0.451832887170042	0.110960780168686	-0.476720117292336	4
0.455252241660216	0.39512901696675	-1	4
0.734806423911802	0.316396965760568	-0.584077884980685	4
0.138459277857748	0.180830499372077	-0.407024866452865	4
0.512484872052023	0.31323471959953	-0.714167992451146	4
0.613191274918935	0.429564823093123	-0.675166710221299	4
0.290715460605394	0.348034308941475	-0.594707265198837	4
0.520856514157674	0.282080775820192	-0.618848115047002	4
0.657227636661143	0.484689563884618	-0.729017276916148	4
0.77672560587776	0.00149899207518667	-0.21106542721512	1
0.820965702978297	0.0330110943001147	-0.140011444841771	1
0.69962661398518	0.45821481614522	-0.731202475638044	1
0.906352328359483	0.132685659128664	-0.656700461078182	1
0.625533291459451	0.361566694919136	-0.351642148047784	1
0.725048781726496	0.262832163084544	-0.5533359838245	1
0.831265298580631	0.1740939671264	-0.762794244737967	1
0.936162325100382	0.377352293131284	-0.416223065457046	1
0.669265792775181	0.561475507695139	0.44315612601126	2
0.785082607097259	0.418086773037581	0.527142983239811	2
0.832018941237345	0.470122490723211	0.393047985505113	2
0.754483725960513	0.396654782064729	0.110406609044771	2
0.883863528800475	0.667783189051387	0.597961553074498	2
0.621049816941101	0.522059891174209	0.469357725499468	2
0.876215099957244	0.566874744962471	0.612164150906739	2
0.593152092722129	0.590362521556017	0.297995100565603	2
0.147354320757927	0.788635864454383	-0.825130688932554	3
0.212663390095201	0.846300590176796	-0.532675102380205	3
0.140715429415114	0.743645520673495	-0.746258758373825	3
0.140263240219497	0.910790452428185	-0.678932145755775	3
-0.0740894836082366	0.665272799621494	-0.466987329589139	3
0.143051660698379	0.819161160073305	-0.661656687251057	3
0.094755295981949	0.801939698673302	-0.278827956765123	3
0.294534812080008	0.778470173834315	-0.0507692336718268	3
0.0661402013357669	0.794433120682014	-0.485916439055408	3
-0.0274270000233124	0.652640690310212	-0.511170283533431	3
0.162435357788725	0.858334077072349	-0.651518749477299	3
-0.0488151653534726	0.728566484441546	-0.433509730592328	3
0.130708656400897	0.85849364952431	-0.553879698108684	3
0.315920886215645	0.28654857096813	-0.544113331888803	4
0.474626315579567	0.344890691742261	-0.683031260358267	4
0.590719010731811	0.271499469215992	-0.766649275987914	4
0.691581698317992	0.404979511960002	-0.644184521025589	4
-0.124245053144471	0.134397761165377	-0.0351676479025723	4
0.474205590785652	0.23456257995831	-0.49439164354286	4
0.514756922706371	0.252669707238573	-0.448412541197839	4
0.619228196203653	0.375217168409653	-0.805114005882256	4
0.404813754869865	0.237843804231862	-0.501161836433109	4
0.726070889679146	0.556873742625317	-0.317395307815601	4


==> figures/outliers_BIC-RES_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.924	0.974	0.763	0.9395	0.914
0.01	0.9235	0.9705	0.7585	0.9275	0.9115
0.02	0.8575	0.917	0.897	0.8925	0.913
0.03	0.878	0.9295	0.898	0.8985	0.9085
0.04	0.863	0.928	0.9075	0.896	0.9085
0.05	0.572	0.6595	0.6675	0.5995	0.6115
0.06	0.5635	0.6595	0.659	0.5925	0.6145
0.07	0.5775	0.634	0.6445	0.578	0.5895
0.08	0.581	0.6655	0.6885	0.603	0.6315
0.09	0.3815	0.4645	0.463	0.3875	0.4085
0.1	0.3765	0.444	0.463	0.387	0.4025
0.11	0.371	0.4495	0.4515	0.387	0.4025
0.12	0.2645	0.3085	0.334	0.2655	0.2735
0.13	0.2575	0.2975	0.318	0.271	0.283
0.14	0.2505	0.294	0.311	0.2535	0.263
0.15	0.1725	0.1945	0.2155	0.1855	0.1955
0.16	0.1915	0.215	0.228	0.1845	0.196
0.17	0.1705	0.2095	0.219	0.1755	0.182
0.18	0.1905	0.2055	0.229	0.163	0.1935
0.19	0.123	0.135	0.152	0.128	0.121
0.2	0.119	0.136	0.1515	0.134	0.1305
0.21	0.118	0.1335	0.1585	0.1155	0.127
0.22	0.094	0.1	0.1305	0.092	0.103
0.23	0.0845	0.1015	0.112	0.0845	0.086
0.24	0.0825	0.101	0.1145	0.0895	0.0885
0.25	0.082	0.097	0.1275	0.078	0.083
0.26	0.058	0.0695	0.0905	0.055	0.0605
0.27	0.063	0.0775	0.088	0.0625	0.0675
0.28	0.063	0.064	0.0915	0.059	0.059
0.29	0.041	0.048	0.066	0.038	0.0515
0.3	0.039	0.045	0.07	0.041	0.0405
0.31	0.0515	0.059	0.0725	0.0515	0.0505
0.32	0.0385	0.045	0.0515	0.0285	0.033
0.33	0.0315	0.046	0.055	0.0325	0.0385
0.34	0.0305	0.0325	0.052	0.0295	0.038
0.35	0.0165	0.026	0.0375	0.021	0.0245


==> figures/outliers_BIC-RES_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.985	1	1	1	1
0.01	0	0.99	0.996666666666667	0.995	0.998333333333333
0.02	0	0.853333333333333	0.996666666666667	0.956666666666667	1
0.03	0	0.39	0.998333333333333	0.815	0.998333333333333
0.04	0	0.1	0.995	0.503333333333333	0.998333333333333
0.05	0	0.00166666666666667	1	0.181666666666667	0.998333333333333
0.06	0	0	1	0.03	0.998333333333333
0.07	0	0	0.998333333333333	0.00166666666666667	0.996666666666667
0.08	0	0	0.993333333333333	0	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.953333333333333	0	0.961666666666667
0.16	0	0	0.951666666666667	0	0.948333333333333
0.17	0	0	0.873333333333333	0	0.925
0.18	0	0	0.758333333333333	0	0.906666666666667
0.19	0	0	0.586666666666667	0	0.895
0.2	0	0	0.265	0	0.855
0.21	0	0	0.0983333333333333	0	0.796666666666667
0.22	0	0	0.0283333333333333	0	0.685
0.23	0	0	0.00833333333333333	0	0.565
0.24	0	0	0.00166666666666667	0	0.45
0.25	0	0	0.00166666666666667	0	0.336666666666667
0.26	0	0	0	0	0.188333333333333
0.27	0	0	0	0	0.0666666666666667
0.28	0	0	0	0	0.0283333333333333
0.29	0	0	0	0	0.005
0.3	0	0	0	0	0
0.31	0	0	0	0	0
0.32	0	0	0	0	0
0.33	0	0	0	0	0
0.34	0	0	0	0	0
0.35	0	0	0	0	0


==> figures/outliers_BIC-Schwarz_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.553	0.6735	0.7075	0.657	0.6995
0.01	0.5475	0.6915	0.7025	0.652	0.6915
0.02	0.0485	0.0895	0.123	0.0925	0.129
0.03	0.0575	0.0945	0.1235	0.092	0.13
0.04	0.0505	0.0805	0.112	0.0875	0.116
0.05	0.0065	0.0215	0.047	0.0205	0.097
0.06	0.009	0.0195	0.0675	0.021	0.1
0.07	0.0065	0.0155	0.0585	0.0235	0.096
0.08	0.0075	0.021	0.056	0.025	0.0845
0.09	0.003	0.004	0.061	0.008	0.147
0.1	0.001	0.0065	0.0625	0.0115	0.1355
0.11	0.0035	0.0075	0.0625	0.009	0.1575
0.12	0.002	0.004	0.0425	0.0055	0.1425
0.13	0.001	0.005	0.047	0.005	0.1415
0.14	0.0025	0.004	0.0515	0.0065	0.149
0.15	0.0055	0.0035	0.039	0.0065	0.159
0.16	0.003	0.004	0.032	0.0035	0.143
0.17	0.003	0.0035	0.0325	0.0045	0.1525
0.18	0.003	0.0065	0.039	0.003	0.148
0.19	0.0015	0.004	0.033	0.007	0.1385
0.2	0.007	0.0075	0.0325	0.0035	0.12
0.21	0.0065	0.005	0.0425	0.007	0.1355
0.22	0.0125	0.006	0.0265	0.008	0.1015
0.23	0.011	0.007	0.0325	0.0075	0.1055
0.24	0.0135	0.01	0.0355	0.0085	0.0995
0.25	0.011	0.008	0.03	0.01	0.093
0.26	0.016	0.0205	0.036	0.016	0.0725
0.27	0.0185	0.0175	0.0435	0.0155	0.079
0.28	0.026	0.014	0.034	0.0145	0.0825
0.29	0.0365	0.0245	0.045	0.026	0.0725
0.3	0.0305	0.034	0.0465	0.0285	0.0675
0.31	0.025	0.0265	0.0435	0.029	0.08
0.32	0.046	0.05	0.0665	0.04	0.0755
0.33	0.042	0.048	0.0665	0.043	0.0885
0.34	0.0455	0.046	0.0655	0.041	0.0645
0.35	0.0635	0.0705	0.0965	0.0685	0.114


==> figures/outliers_BIC-Schwarz_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	1	1	1	1	1
0.01	0	0.998333333333333	1	1	1
0.02	0	0.946666666666667	1	0.991666666666667	1
0.03	0	0.693333333333333	1	0.933333333333333	1
0.04	0	0.356666666666667	0.998333333333333	0.771666666666667	1
0.05	0	0.0933333333333333	1	0.435	0.998333333333333
0.06	0	0.005	1	0.173333333333333	0.998333333333333
0.07	0	0	0.998333333333333	0.0216666666666667	0.998333333333333
0.08	0	0	0.993333333333333	0.00833333333333333	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.958333333333333	0	0.961666666666667
0.16	0	0	0.958333333333333	0	0.948333333333333
0.17	0	0	0.92	0	0.925
0.18	0	0	0.856666666666667	0	0.906666666666667
0.19	0	0	0.746666666666667	0	0.895
0.2	0	0	0.416666666666667	0	0.855
0.21	0	0	0.188333333333333	0	0.796666666666667
0.22	0	0	0.0583333333333333	0	0.685
0.23	0	0	0.0133333333333333	0	0.566666666666667
0.24	0	0	0.00333333333333333	0	0.451666666666667
0.25	0	0	0.00166666666666667	0	0.345
0.26	0	0	0	0	0.206666666666667
0.27	0.00166666666666667	0	0	0	0.075
0.28	0	0	0	0	0.0283333333333333
0.29	0.00166666666666667	0	0	0	0.005
0.3	0.00333333333333333	0	0	0	0
0.31	0.00333333333333333	0	0	0	0
0.32	0.00166666666666667	0	0	0	0
0.33	0.00666666666666667	0	0	0	0
0.34	0.00333333333333333	0	0	0	0
0.35	0	0	0	0	0


==> figures/outliers_BIC-aRES_MC_2000_Nk_10.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.0095	0.0165	0.02	0.013	0.03
0.01	0.008	0.0125	0.0235	0.0155	0.0265
0.02	0	0.002	0.005	0.0015	0.005
0.03	0.001	0.002	0.0025	0.001	0.003
0.04	0.0015	0.002	0.005	0.0015	0.005
0.05	0	0	0	0	0.004
0.06	0	0.0015	0.003	0	0.007
0.07	0	0.0005	0.0035	0	0.006
0.08	0	0	0.002	0	0.0035
0.09	0	0	0.0005	0	0.003
0.1	0	0	0	0	0.0045
0.11	0	0	0.002	0	0.002
0.12	0	0	0.0005	0	0.0095
0.13	0	0	0.0005	0	0.0045
0.14	0	0	0.0005	0	0.007
0.15	0	0	0	0	0.0105
0.16	0	0	0.0005	0	0.007
0.17	0	0	0.001	0	0.006
0.18	0	0	0.001	0	0.006
0.19	0	0	0	0	0.0055
0.2	0	0	0.0005	0	0.009
0.21	0	0	0.0005	0.0005	0.0085
0.22	0	0	0	0	0.0065
0.23	0	0	0	0	0.004
0.24	0.001	0	0	0.0005	0.004
0.25	0.0005	0	0.0005	0	0.0025
0.26	0	0	0.001	0	0.0045
0.27	0	0	0	0	0.0045
0.28	0.0005	0.0005	0	0	0.0055
0.29	0.001	0.0005	0.001	0	0.001
0.3	0	0	0.0005	0.0005	0.003
0.31	0	0	0.001	0	0.003
0.32	0.0005	0.0005	0.001	0.0005	0.0025
0.33	0.0005	0.0005	0	0	0.003
0.34	0.001	0	0	0.0005	0.0015
0.35	0.002	0.0005	0.001	0.0005	0.004


==> figures/outliers_BIC-aRES_MC_600_Nk_250.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
0	0.99	0.996666666666667	0.998333333333333	0.998333333333333	0.996666666666667
0.01	0	0.99	1	0.996666666666667	0.996666666666667
0.02	0	0.915	0.998333333333333	0.97	0.998333333333333
0.03	0	0.583333333333333	1	0.89	1
0.04	0	0.226666666666667	0.998333333333333	0.67	1
0.05	0	0.025	1	0.331666666666667	0.998333333333333
0.06	0	0	1	0.1	0.998333333333333
0.07	0	0	0.998333333333333	0.0116666666666667	0.998333333333333
0.08	0	0	0.993333333333333	0.00166666666666667	0.996666666666667
0.09	0	0	0.988333333333333	0	0.993333333333333
0.1	0	0	0.99	0	0.993333333333333
0.11	0	0	0.99	0	0.981666666666667
0.12	0	0	0.971666666666667	0	0.97
0.13	0	0	0.965	0	0.956666666666667
0.14	0	0	0.965	0	0.966666666666667
0.15	0	0	0.958333333333333	0	0.961666666666667
0.16	0	0	0.958333333333333	0	0.948333333333333
0.17	0	0	0.911666666666667	0	0.925
0.18	0	0	0.838333333333333	0	0.906666666666667
0.19	0	0	0.696666666666667	0	0.895
0.2	0	0	0.363333333333333	0	0.855
0.21	0	0	0.155	0	0.796666666666667
0.22	0	0	0.0483333333333333	0	0.685
0.23	0	0	0.0116666666666667	0	0.566666666666667
0.24	0	0	0.00333333333333333	0	0.451666666666667
0.25	0	0	0.00166666666666667	0	0.34
0.26	0	0	0	0	0.201666666666667
0.27	0.00166666666666667	0	0	0	0.07
0.28	0	0	0	0	0.0283333333333333
0.29	0	0	0	0	0.005
0.3	0	0	0	0	0
0.31	0.00166666666666667	0	0	0	0
0.32	0	0	0	0	0
0.33	0.00166666666666667	0	0	0	0
0.34	0	0	0	0	0
0.35	0	0	0	0	0


==> figures/paper_sens_EM_Gaus_BIC_Gaus_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	54
-20	-3.15789473684211
-18.5454545454545	-4
-18	-4.32432432432432
-16	-4.8
-14.2857142857143	-4
-16	-3.07692307692308
-17.1666666666667	-2
-16	-1.44
-14	-0.736842105263158
-12	-1.63636363636364
-11.2727272727273	-2
-10	-3.59090909090909
-8.61538461538461	-4
-10	-4.36
-12	-5.05263157894737
-14	-4.5
-14.5	-6
-14	-6.15384615384615
-12	-7.2
-11.6923076923077	-8
-10	-9.40425531914894
-8.88	-10
-8	-10.8461538461538
-6.8	-12
-6	-12.4651162790698
-4.66666666666667	-12
-4	-11.7435897435897
-3.06849315068493	-10
-2.81481481481481	-8
-2	-6.24
-1.83783783783784	-6
0	-5.48872180451128
2	-5.52631578947368
2.72	-6
3.28205128205128	-8
3.36111111111111	-10
3.5609756097561	-12
4	-13.3846153846154
4.72727272727273	-14
6	-15
6.77777777777778	-14
8	-12.5333333333333
8.15094339622642	-12
8.4375	-10
8.97826086956522	-8
9.41605839416058	-6
10	-5.10112359550562
12	-4.85714285714286
14	-4.89655172413793
16	-4.36065573770492
16.4888888888889	-4
18	-2.9375
19.5	-2
20	-1.28571428571429
0.1	6
20	1.02857142857143
19.5072463768116	2
18	3.18181818181818
16.6415094339623	4
18	5.18032786885246
20	5.46875
0.1	43
20	7.36
18	7.78571428571429
16	7.3
14	6
14	6
12	5.81481481481481
10	5.36585365853658
9.74257425742574	6
10	7
10.6842105263158	8
10	8.8125
9.07317073170732	10
9.27272727272727	12
9.22222222222222	14
10	15.5
10.875	16
10	16.3333333333333
8	16.1818181818182
6	17.0769230769231
4	17.78125
2.25	18
2	18.0625
1.66666666666667	18
0	17.7142857142857
-2	16.8333333333333
-2.58823529411765	16
-3.29230769230769	14
-3.23893805309734	12
-3.78378378378378	10
-4	9.5
-4.66666666666667	10
-6	10.969696969697
-7.03030303030303	12
-8	12.7272727272727
-10	12.5098039215686
-11.1304347826087	12
-12	11.7222222222222
-14	10.6428571428571
-15.2	10
-16	9.52
-16.8	10
-18	10.4090909090909
-20	10
0.1	5
-3.2	-6
-4	-6.11764705882353
-4.23529411764706	-6
-4	-5.93333333333333
-3.2	-6
0.1	9
17.1724137931034	10
18	8.4
18.8571428571429	10
18	12
18	12
16	12
16	12
16	12
17.1724137931034	10
0.1	5
13.8	14
14	13.6
14.1666666666667	14
14	14.5
13.8	14
0.2	3
-20	3.42857142857143
-19.6190476190476	4
-20	4.22857142857143
0.2	5
-7.8	-8
-6	-8.64285714285714
-5.33333333333333	-8
-6	-7.59090909090909
-7.8	-8
0.2	77
4.78571428571429	-8
6	-9.58139534883721
7.74358974358974	-8
8	-7.80769230769231
8.68613138686131	-6
9.97938144329897	-4
10	-3.8
11.125	-2
12	-1.51724137931034
13.375	0
14	1.11111111111111
14.9090909090909	0
16	-1.2
18	-0.666666666666666
18.4761904761905	0
18.0579710144928	2
18	2.04545454545454
16	2.625
14.1666666666667	4
14	4.11320754716981
12.5	4
12	3.90909090909091
10	3.04347826086956
8	3.74193548387097
7.56043956043956	4
8	4.68965517241379
8.75247524752475	6
9.11904761904762	8
8	9.25333333333333
7.125	10
6.12903225806452	12
6.52173913043478	14
6	14.3428571428571
4.38888888888889	16
4	16.21875
2	16
2	16
0	15.4117647058824
-2	15.0625
-2.52307692307692	14
-2.35398230088496	12
-2.43243243243243	10
-3.55172413793103	8
-4	7.78512396694215
-6	6.70967741935484
-7.41935483870968	6
-8	5.68965517241379
-9.8	6
-9.2	8
-8	8.54545454545455
-7.61904761904762	10
-8	10.3809523809524
-10	10.6296296296296
-12	10.3333333333333
-12.4528301886792	10
-12	9.14285714285714
-10.2222222222222	8
-10.0833333333333	6
-12	5.29230769230769
-13.8260869565217	4
-14	3.38461538461538
-14.4864864864865	2
-14	1.6
-13.0526315789474	0
-12	-0.727272727272727
-10	-1.88095238095238
-9.81927710843373	-2
-8	-3.53299492385787
-6	-3.84831460674157
-4.45714285714286	-4
-4	-4.26666666666667
-2	-4.32142857142857
0	-4.73684210526316
2	-4.64912280701754
4	-5.9375
4.07017543859649	-6
4.78571428571429	-8
0.2	5
2.71428571428571	12
2	11.7560975609756
1.6	12
2	12.2222222222222
2.71428571428571	12
0.3	43
5.82456140350877	-6
6	-6.47619047619047
7.24999999999999	-6
8	-5.87755102040816
8.94845360824742	-4
9.69172932330827	-2
10	-1.51190476190476
11.6387096774194	0
10	1.66013071895425
9.53153153153153	2
8	3.09677419354839
6.46153846153846	4
7.88235294117647	6
7.95774647887324	8
6	9.81699346405229
4	9.99183673469388
2	9.88185654008439
0	9.71153846153846
-2	9.08108108108108
-2.68965517241379	8
-4	7.37190082644628
-5.71134020618557	6
-6	5.65432098765432
-7.98518518518518	4
-8	3.9937106918239
-8.16666666666667	4
-10	4.36666666666667
-11.1578947368421	4
-12	3.81176470588235
-13.3050847457627	2
-12	0.229885057471265
-11.8984771573604	0
-10	-1.48412698412698
-9.21686746987952	-2
-8	-3.0253807106599
-6	-3.56741573033708
-4	-3.77235772357724
-2	-3.77717391304348
0	-3.99152542372881
2	-3.72631578947368
3.04	-4
4	-4.375
5.82456140350877	-6
0.3	5
2.8	2
2	1.8413597733711
1.36363636363636	2
2	2.16374269005848
2.8	2
0.4	39
-8.6144578313253	-2
-8	-2.51776649746193
-6	-3.28651685393258
-4	-3.50135501355014
-2	-3.5054347826087
0	-3.56779661016949
2	-2.67368421052632
4	-3.56571428571429
6	-3.91964285714286
8	-3.95530726256983
9.31578947368421	-2
10	-0.916666666666667
10.9935483870968	0
10	1.00653594771242
8.63063063063063	2
8	2.45161290322581
6	3.46296296296296
5.66081871345029	4
6	4.33918128654971
7.3921568627451	6
7.25352112676056	8
6	9.16339869281046
4	9.58367346938775
2	9.45991561181435
0	9.23076923076923
-1.85507246376812	8
-2	7.92727272727273
-4	6.95867768595041
-5.19587628865979	6
-6	5.03703703703704
-7.24444444444444	4
-8	3.67924528301887
-10	3.64383561643836
-12	2.63529411764706
-12.4576271186441	2
-12	1.37931034482759
-11.3908629441624	0
-10	-1.08730158730159
-8.6144578313253	-2
0.4	7
4.18390804597701	2
4	1.94326241134752
2	1.55807365439093
0.227272727272727	2
2	2.45614035087719
4	2.10666666666667
4.18390804597701	2
0.5	47
-8.01204819277108	-2
-8	-2.01015228426396
-6	-3.00561797752809
-4	-3.23035230352304
-2	-3.23369565217391
0	-3.14406779661017
1.76470588235294	-2
2	-1.85185185185185
2.34285714285714	-2
4	-2.99428571428571
6	-3.47321428571429
8	-3.39664804469274
8.93984962406015	-2
10	-0.321428571428572
10.3483870967742	0
10	0.352941176470588
8	1.86899563318777
7.31818181818182	2
6	2.53703703703704
5.33333333333333	2
4	1.5886524822695
2	1.27478753541076
0	1.27272727272727
-0.769230769230769	2
0	2.30534351145038
2	2.74853801169591
4	2.77333333333333
5.07602339181287	4
6	4.92397660818713
6.90196078431373	6
6.54929577464789	8
6	8.50980392156863
4	9.17551020408163
2	9.0379746835443
0	8.75
-1.1304347826087	8
-2	7.56363636363636
-4	6.54545454545455
-4.68041237113402	6
-6	4.41975308641975
-6.5037037037037	4
-8	3.36477987421384
-10	3.18721461187215
-11.6993464052288	2
-10.8832487309645	0
-10	-0.690476190476191
-8.01204819277108	-2
0.6	43
-7.44943820224719	-2
-6	-2.7247191011236
-4	-2.95934959349593
-2	-2.96195652173913
0	-2.72033898305085
1.11111111111111	-2
2	-1.440329218107
3.29523809523809	-2
4	-2.42285714285714
6	-3.02678571428571
8	-2.83798882681564
8.56390977443609	-2
9.75401069518717	0
8	1.43231441048035
6	1.77173913043478
4	1.23404255319149
2	0.991501416430595
0	0.363636363636364
-1.73076923076923	2
0	2.68702290076336
2	3.04093567251462
4	3.44
4.49122807017544	4
6	5.50877192982456
6.41176470588235	6
6	7.58490566037736
5.79047619047619	8
4	8.76734693877551
2	8.61603375527426
0	8.26923076923077
-0.405797101449276	8
-2	7.2
-4	6.13223140495868
-4.16494845360825	6
-5.8150289017341	4
-6	3.81714285714286
-8	3.05031446540881
-10	2.73059360730594
-11.0457516339869	2
-10.3756345177665	0
-10	-0.293650793650794
-8	-1.55454545454545
-7.44943820224719	-2
0.7	45
-6.8876404494382	-2
-6	-2.4438202247191
-4	-2.68834688346883
-2	-2.69021739130435
0	-2.29661016949153
0.457516339869281	-2
2	-1.02880658436214
4	-1.81021897810219
4.33333333333333	-2
6	-2.58035714285714
8	-2.27932960893855
8.18796992481203	-2
9.2192513368984	0
8	0.995633187772926
6	1.22826086956522
4	0.879432624113475
2	0.708215297450425
0.387096774193548	0
0	-0.923076923076922
-0.397350993377483	0
-2	1.54140127388535
-2.84705882352941	2
-2	2.47368421052632
0	3.06870229007634
2	3.33333333333333
3.86885245901639	4
4	4.1259842519685
5.8740157480315	6
4.83809523809524	8
4	8.35918367346939
2	8.19409282700422
0.977777777777777	8
0	7.68115942028986
-2	6.83636363636364
-3.54362416107383	6
-4	5.5177304964539
-5.23699421965318	4
-6	3.24571428571429
-8	2.73584905660377
-10	2.27397260273973
-10.3921568627451	2
-10	0.604651162790696
-9.80597014925373	0
-8	-1.1
-6.8876404494382	-2
0.8	15
-6.32584269662921	-2
-6	-2.16292134831461
-4	-2.41734417344173
-2	-2.41847826086956
-0.326086956521739	-2
-1.05960264900662	0
-2	0.904458598726114
-4	1.97058823529412
-4.03333333333333	2
-6	2.67428571428571
-8	2.42138364779874
-9.54022988505747	2
-9.05970149253731	0
-8	-0.645454545454545
-6.32584269662921	-2
0.8	13
5.61538461538462	-2
6	-2.13392857142857
6.75	-2
8	-1.43820224719101
8.68449197860962	0
8	0.558951965065502
6	0.684782608695652
4	0.524822695035461
2	0.424929178470255
1.03225806451613	0
2	-0.617283950617284
4	-1.08029197080292
5.61538461538462	-2
0.8	15
-4.65895953757225	4
-4	2.03448275862069
-2	3.13157894736842
0	3.45038167938931
2	3.62573099415205
3.04918032786885	4
4	4.91338582677165
5.08661417322835	6
4	7.84
2	7.49056603773585
0	6.95652173913043
-2	6.47272727272727
-2.87248322147651	6
-4	4.80851063829787
-4.65895953757225	4
0.9	15
-5.125	-2
-4	-2.14634146341463
-2	-2.14673913043478
-1.41304347826087	-2
-1.72185430463576	0
-2	0.267515923566879
-4	0.5
-5.7	2
-6	2.10285714285714
-8	2.10691823899371
-8.39080459770115	2
-8.3134328358209	0
-8	-0.190909090909091
-6	-0.384615384615385
-5.125	-2
0.9	11
1.67741935483871	0
2	-0.205761316872428
4	-0.350364963503649
6	-0.541666666666667
8	-0.314606741573034
8.14973262032086	0
8	0.122270742358079
6	0.141304347826087
4	0.170212765957447
2	0.141643059490085
1.67741935483871	0
0.9	15
-4.08092485549133	4
-4	3.75862068965517
-2	3.78947368421053
0	3.83206106870229
2	3.91812865497076
2.22950819672131	4
4	5.7007874015748
4.2992125984252	6
4	6.50666666666667
2	6.54716981132075
0	6.23188405797101
-2	6.10909090909091
-2.2013422818792	6
-4	4.09929078014184
-4.08092485549133	4


==> figures/paper_sens_EM_Gaus_BIC_Gaus_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/paper_sens_EM_Gaus_BIC_Gaus_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	7
5.375	-12
6	-12.5555555555556
6.43478260869565	-12
6.66666666666667	-10
6	-8.875
4.61538461538462	-10
5.375	-12
0.1	45
-4.07407407407407	-4
-4	-4.04166666666667
-2	-4.07843137254902
0	-4
0	-4
2	-3
4	-3.57894736842105
6	-3.79569892473118
8	-3.70700636942675
9.55813953488372	-2
10	-1.49668874172185
11.6028368794326	0
10	1.43037974683544
8.125	2
8	2.14285714285714
6.60714285714286	4
8	4.82105263157895
9.19148936170213	6
9.86516853932584	8
8	9.97619047619048
7.90909090909091	10
6	10.6461538461538
4	10.875
2.19354838709677	10
2	9.97551020408163
0	9.87192118226601
-2	9.03896103896104
-3	8
-4	7.63963963963964
-6	6.03921568627451
-6.05	6
-8	5.03703703703704
-10	5.2
-12	4.91764705882353
-13.21875	4
-14	2.68421052631579
-14.4814814814815	2
-14	1.2972972972973
-13.4418604651163	0
-12	-1.27835051546392
-10.25	-2
-10	-2.20833333333333
-8	-3.56043956043956
-6	-3.83061889250814
-4.07407407407407	-4
0.1	5
2.44444444444444	2
2	1.94871794871795
1.84158415841584	2
2	2.04984423676012
2.44444444444444	2
0.2	45
-9.34306569343066	-2
-8	-3.01098901098901
-6	-3.50488599348534
-4	-3.67224080267559
-2	-3.67123287671233
0	-3.45652173913043
1.77483443708609	-2
2	-1.87453874538745
2.47222222222222	-2
4	-2.82706766917293
6	-3.25806451612903
8	-3.07006369426752
8.97674418604651	-2
10	-0.834437086092715
10.8936170212766	0
10	0.79746835443038
8	1.69677419354839
6.22641509433962	2
6	2.30769230769231
5.6580310880829	4
6	4.29333333333333
8	5.87368421052632
8.12765957446809	6
8.74157303370787	8
8	8.78571428571429
6	9.68131868131868
4	9.81742738589212
2	9.56734693877551
0	9.37931034482759
-1.86666666666667	8
-2	7.92932862190813
-4	7.18918918918919
-5.4585635359116	6
-6	5.34666666666667
-7.85321100917431	4
-8	3.94326241134752
-8.88888888888889	4
-10	4.2
-10.952380952381	4
-12	3.79816513761468
-13.4518518518519	2
-12.2790697674419	0
-12	-0.247422680412371
-10	-1.64980544747082
-9.34306569343066	-2
0.2	7
5.57142857142857	2
4	1.84057971014493
2	1.62820512820513
0.851485148514851	2
2	2.3613707165109
4	2.24175824175824
5.57142857142857	2
0.3	47
-8.61313868613139	-2
-8	-2.46153846153846
-6	-3.17915309446254
-4	-3.33779264214047
-2	-3.32876712328767
0	-2.91304347826087
1.11258278145695	-2
2	-1.50553505535055
3.86111111111111	-2
4	-2.07518796992481
6	-2.72043010752688
8	-2.43312101910828
8.3953488372093	-2
10	-0.172185430463576
10.1843971631206	0
10	0.164556962025316
8	1.3741935483871
6	1.68231046931408
4	1.47826086956522
2	1.30769230769231
0	1.82716049382716
-0.134615384615385	2
0	2.06113537117904
2	2.67289719626168
4	2.79120879120879
5.13989637305699	4
6	4.73777777777778
7.52688172043011	6
7.71666666666667	8
6	9.13186813186813
4	9.40248962655602
2	9.15918367346939
0	8.88669950738916
-1.2	8
-2	7.57597173144876
-4	6.73873873873874
-4.9060773480663	6
-6	4.68
-6.93577981651376	4
-8	3.5886524822695
-10	3.66666666666667
-12	2.88073394495413
-12.7111111111111	2
-12	0.883720930232558
-11.62	0
-10	-1.26070038910506
-8.61313868613139	-2
0.4	43
-7.88489208633094	-2
-6	-2.85342019543974
-4	-3.00334448160535
-2	-2.98630136986301
0	-2.3695652173913
0.450331125827815	-2
2	-1.13653136531365
4	-1.54773869346734
5.45161290322581	-2
6	-2.18279569892473
7.03030303030303	-2
8	-1.82122905027933
9.63	0
8	1.05161290322581
6	1.32129963898917
4	1.11594202898551
2	0.987179487179487
0	0.592592592592592
-1.09615384615385	2
0	2.49781659388646
2	2.98442367601246
4	3.34065934065934
4.62176165803109	4
6	5.18222222222222
6.98924731182796	6
6.88333333333333	8
6	8.58241758241758
4	8.98755186721992
2	8.75102040816327
0	8.39408866995074
-0.533333333333333	8
-2	7.2226148409894
-4	6.28828828828829
-4.35359116022099	6
-6	4.01333333333333
-6.01834862385321	4
-8	3.23404255319149
-10	3.25
-11.9736842105263	2
-11.12	0
-10	-0.871595330739299
-8	-1.91397849462366
-7.88489208633094	-2
0.5	33
-7.16546762589928	-2
-6	-2.52768729641694
-4	-2.66889632107023
-2	-2.64383561643836
-0.290909090909091	-2
-0.346666666666667	0
-2	1.95275590551181
-2.07894736842105	2
-2	2.05217391304348
0	2.93449781659389
2	3.29595015576324
4	3.89010989010989
4.10362694300518	4
6	5.62666666666667
6.45161290322581	6
6.05	8
6	8.03296703296703
4	8.57261410788382
2	8.34285714285714
0.384615384615385	8
0	7.81481481481481
-2	6.86925795053004
-3.74468085106383	6
-4	5.72093023255814
-5.3875	4
-6	3.42690058479532
-8	2.87943262411348
-10	2.83333333333333
-11.3157894736842	2
-10.62	0
-10	-0.482490272373541
-8	-1.37634408602151
-7.16546762589928	-2
0.5	11
0.4	0
2	-0.767527675276753
4	-1.04522613065327
6	-1.60240963855422
8	-1.26256983240223
9.13	0
8	0.729032258064516
6	0.96028880866426
4	0.753623188405797
2	0.666666666666667
0.4	0
0.6	31
-6.44604316546762	-2
-6	-2.20195439739414
-4	-2.33444816053512
-2	-2.3013698630137
-1.2	-2
-1.01333333333333	0
-2	1.16535433070866
-3.39473684210526	2
-2	2.92173913043478
0	3.37117903930131
2	3.60747663551402
3.22330097087379	4
4	4.68965517241379
5.80952380952381	6
4.57575757575757	8
4	8.15767634854772
2.5925925925926	8
2	7.75757575757576
0	6.88888888888889
-2	6.51590106007067
-3.0354609929078	6
-4	4.94573643410853
-4.7625	4
-6	2.84210526315789
-8	2.52482269503546
-10	2.41666666666667
-10.6578947368421	2
-10.12	0
-10	-0.0933852140077818
-8	-0.838709677419354
-6.44604316546762	-2
0.6	11
1.16923076923077	0
2	-0.398523985239852
4	-0.542713567839195
6	-1
8	-0.703910614525139
8.63	0
8	0.406451612903225
6	0.59927797833935
4	0.391304347826087
2	0.346153846153846
1.16923076923077	0
0.7	13
-8.84848484848485	0
-8	-0.301075268817204
-6	-1.07317073170732
-4	-1.99999999999999
-2	-1.6
-1.68	0
-2	0.377952755905511
-4	0.578947368421051
-5.10204081632653	2
-6	2.25730994152047
-8	2.17021276595745
-9.99999999999999	2
-8.84848484848485	0
0.7	11
1.93846153846154	0
2	-0.0295202952029516
4	-0.0402010050251251
6	-0.397590361445783
8	-0.145251396648044
8.13	0
8	0.0838709677419352
6	0.23826714801444
4	0.0289855072463764
2	0.0256410256410253
1.93846153846154	0
0.7	17
-4.1375	4
-4	3.42105263157895
-2	3.79130434782609
0	3.80786026200873
2	3.9190031152648
2.25242718446602	4
4	5.55172413793103
4.61904761904762	6
4	6.91228070175439
2	6.24242424242424
0.400000000000011	6
0	5.83333333333333
-0.160000000000004	6
-2	6.16254416961131
-2.32624113475177	6
-4	4.17054263565891
-4.1375	4


==> figures/paper_sens_EM_Gaus_BIC_Gaus_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/paper_sens_EM_Huber_BIC_Huber_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.82	5
-9.66666666666667	-14
-10	-14.5
-10.4210526315789	-14
-10	-12.4
-9.66666666666667	-14
0.82	9
-9.99999999999999	-10
-10	-10.0000000000001
-10	-10
-10.5833333333333	-8
-10	-6
-10	-6
-10	-6
-9.44	-8
-9.99999999999999	-10
0.84	9
7.0909090909091	20
8	19
9.11111111111112	18
8.75000000000001	16
8	14.8
7.59999999999999	16
6.99999999999999	18
6	18.9090909090909
5.625	20
0.84	13
-8.83333333333333	-14
-10	-15.75
-11.4736842105263	-14
-10.8571428571429	-12
-11.6666666666667	-10
-11.4166666666667	-8
-10.7142857142857	-6
-10	-5.375
-9.41176470588235	-6
-8.64	-8
-8.8235294117647	-10
-9.18181818181818	-12
-8.83333333333333	-14
0.84	5
6.6666666666667	14
6	13.9310344827586
5.94285714285714	14
6	14.1538461538462
6.6666666666667	14
0.86	27
-8.50000000000003	-20
-10	-18
-10	-18
-12	-16.5
-12.0666666666667	-16
-12.3125	-14
-12	-12.5714285714286
-11.8095238095238	-12
-12	-11.6
-12.8888888888889	-10
-12.25	-8
-12	-7.45454545454544
-11.4285714285714	-6
-10	-4.75
-8.8235294117647	-6
-8	-7.74999999999999
-7.84615384615384	-8
-7.7391304347826	-10
-8	-11
-8.27272727272727	-12
-8	-14
-7.99999999999998	-14
-8	-14.0000000000001
-8.39999999999999	-16
-8	-16.4
-7.38461538461538	-18
-7.74999999999999	-20
0.86	7
-20	-9.14285714285714
-19.0769230769231	-10
-20	-12
-18	-12.7692307692308
-16.5454545454545	-14
-18	-14.8
-20	-14.4761904761905
0.86	14
12.4705882352941	20
12.08	18
12.3333333333333	16
12	15.8048780487805
10	14
10	14
8	13.0588235294118
6	13.2413793103448
5.37142857142857	14
6	15.6923076923077
6.26666666666666	16
6	16.5714285714286
5.33333333333333	18
5	20
0.88	24
-12	-20
-12.56	-18
-12.7333333333333	-16
-12.9375	-14
-14	-12.3809523809524
-14.4	-12
-14	-10
-14	-9.99999999999999
-13.0833333333333	-8
-12.2352941176471	-6
-12	-5.71428571428571
-10	-4.125
-8.23529411764706	-6
-8	-6.49999999999999
-7.07692307692307	-8
-6.8695652173913	-10
-7.26315789473684	-12
-6	-13.5
-5.57894736842105	-14
-6	-14.4444444444444
-7.27272727272727	-16
-6.61538461538461	-18
-6	-19.4545454545454
-5.49999999999999	-20
0.88	10
-20	-7.79999999999999
-18	-7.14285714285714
-17	-8
-17.5714285714286	-10
-17.5238095238095	-12
-16	-13.3913043478261
-15.4166666666667	-14
-16	-15.2727272727273
-18	-15.8
-20	-15.4285714285714
0.88	3
2.00000000000002	20
4	18
4.375	20
0.88	17
13.0588235294118	20
12.88	18
13.1666666666667	16
12	15.3170731707317
10.5405405405405	14
10	12.5714285714286
8.40000000000002	12
8	11.8888888888889
7.77777777777777	12
6	12.551724137931
4.8	14
4.39999999999999	16
4	17.9999999999999
2	17.5384615384615
1.72727272727272	18
0	19.5833333333333
-1.25000000000001	20
0.88	7
-15.6363636363636	-18
-16	-18.4
-18	-18.3571428571429
-18.8333333333333	-18
-18	-16.5714285714286
-16	-17
-15.6363636363636	-18
0.88	5
-1.72727272727272	18
-2	17.625
-2.75000000000001	18
-2	19
-1.72727272727272	18
0.9	11
-13	-20
-13.36	-18
-13.4	-16
-13.5625	-14
-14	-13.3333333333333
-14.5833333333333	-14
-15.2	-16
-14.7272727272727	-18
-16	-19.4
-18	-19.0714285714286
-20	-18.8571428571429
0.9	24
-20	-6.8
-18	-6.19047619047619
-16	-7.83333333333333
-15	-8
-14	-8.18181818181818
-13.9166666666667	-8
-13.4117647058824	-6
-12	-4.28571428571429
-11.6	-4
-10	-3.65217391304348
-9.44827586206896	-4
-8	-5.55555555555555
-7.25	-6
-6.30769230769231	-8
-6	-10
-6.21052631578947	-12
-6	-12.25
-4.52631578947368	-14
-6	-15.5555555555556
-6.36363636363636	-16
-6	-17.3333333333333
-5.63636363636364	-18
-4	-19.8
-3.92	-20
0.9	32
13.6470588235294	20
13.68	18
14	16
12	14.8292682926829
11.0810810810811	14
12	12.5833333333333
12.6363636363636	12
12	11.5757575757576
10	11.4782608695652
8	10.7777777777778
6	11.7647058823529
5.71428571428571	12
4.22857142857143	14
4	14.6666666666667
3	14
2	13.1111111111111
1.33333333333333	14
2	16
2	16
2	16
0.818181818181818	18
0	18.75
-0.818181818181818	18
-2	16.375
-2.54545454545455	16
-2.22222222222222	14
-4	12.7692307692308
-4.66666666666667	14
-4.61538461538461	16
-4.76923076923077	18
-4	19.6666666666667
-3.75	20
0.9	7
-16.5714285714286	-12
-16	-12.5217391304348
-15.4	-12
-15.8181818181818	-10
-16	-9
-16.1428571428571	-10
-16.5714285714286	-12
0.92	3
-17.1428571428571	-20
-18	-19.7857142857143
-18.6666666666667	-20
0.92	23
-20	-5.55555555555556
-18	-4.93333333333333
-16.2222222222222	-6
-16	-6.16666666666667
-15.6666666666667	-6
-14	-5.16666666666667
-13.0666666666667	-4
-12	-3.42857142857143
-10	-3.21739130434783
-8.75862068965517	-4
-8	-4.81481481481481
-6	-6
-6	-6
-5.36842105263158	-8
-4.82352941176471	-10
-4	-12
-4	-12
-3.47368421052631	-14
-4	-14.9090909090909
-5	-16
-4	-17.7142857142857
-3.88235294117647	-18
-3.12	-20
0.92	28
16.2	20
16	19.7142857142857
14.6666666666667	18
15.5384615384615	16
14.1538461538462	14
14	13.6666666666667
13.5454545454545	12
12	10.969696969697
10	10.6086956521739
8.6	10
8	9.8125
7.25	10
6	10.5882352941176
4.28571428571429	12
4	12.5
3.42857142857143	12
2	11.3333333333333
1.375	12
0	13.6923076923077
-2	12.2
-2.33333333333333	12
-4	11.1666666666667
-4.66666666666667	12
-5.5	14
-5.38461538461539	16
-6	17.6
-6.5	18
-6.76190476190476	20
0.92	3
-14	-20
-14	-20
-14	-20
0.92	5
11.6216216216216	14
12	13.4166666666667
13.75	14
12	14.3414634146341
11.6216216216216	14
0.92	5
-0.6	16
0	14.8
0.461538461538462	16
0	17.5
-0.6	16
0.94	18
-20	-3.62500000000001
-18	-3.7
-16	-3.77777777777778
-14	-3.73913043478261
-12	-2.71428571428572
-10	-2.78260869565217
-8.06896551724138	-4
-8	-4.07407407407407
-6	-5.375
-5.28571428571429	-6
-4.31578947368421	-8
-4	-9.00000000000001
-3.64705882352942	-10
-3.04761904761905	-12
-2.42105263157895	-14
-3.11111111111112	-16
-2.70588235294118	-18
-2.32	-20
0.94	32
17.2	20
16	18.2857142857143
15.7777777777778	18
16	17.5555555555556
17	16
16	14.4444444444444
15.6923076923077	14
14.625	12
14	11.5238095238095
12	10.3636363636364
10.6666666666667	10
10	9.68421052631579
8	9.1875
6	9.5
4	9.92592592592593
2	10
2	10
0.125	12
0	12.1538461538462
-0.200000000000001	12
-2	10.7142857142857
-3.25000000000001	10
-4	9.45454545454546
-4.3	10
-6	12
-6	12
-6.72727272727272	14
-8	15.5555555555556
-9.33333333333332	16
-8.72727272727272	18
-8	19.1428571428571
-7.71428571428571	20
0.96	3
0.285714285714286	-20
2	-19.0769230769231
3.2	-20
0.96	25
-20	-2.375
-18	-2.7
-16.4444444444444	-2
-16	-1.73333333333333
-15.6666666666667	-2
-14	-2.86956521739131
-12	-2
-10	-2.34782608695652
-8	-3.28
-7.14285714285714	-4
-6	-4.75
-4.57142857142857	-6
-4	-7.06666666666667
-2.83333333333333	-8
-2.47058823529412	-10
-2.0952380952381	-12
-2	-12.2857142857143
-1.33333333333333	-12
0	-11.5555555555556
0.363636363636364	-12
0	-14
0	-14
-0.571428571428571	-16
0	-18
-0.285714285714286	-20
0.96	31
18.3636363636364	20
18.4285714285714	18
19.2	16
18	14.5
17.7777777777778	14
16	12.2222222222222
15.875	12
14	10.5714285714286
12.8	10
12	9.27272727272727
10	8.63157894736842
8	8.5625
6	8.5
4	9.18518518518519
2	9.25925925925926
0	9.55555555555556
-2	8.88888888888889
-3.33333333333333	8
-4	7.77777777777778
-4.4	8
-5.3	10
-6	10.8235294117647
-8	11
-8.8	12
-10	12.5454545454545
-12	12.4
-12.3809523809524	14
-12.4	16
-12.4	18
-12	19
-11.2	20
0.96	5
4.8	-18
4	-19
3.27272727272727	-18
4	-16.8571428571429
4.8	-18
0.96	5
10.1333333333333	-10
10	-10.4
9.85714285714286	-10
10	-9.66666666666667
10.1333333333333	-10
0.96	5
-9.33333333333333	10
-10	9.33333333333333
-10.2	10
-10	10.5
-9.33333333333333	10
0.98	4
8.75	-20
8	-19.3333333333333
6	-20
6	-20
0.98	46
-20	-0.25
-18	-0.8
-16	-0.4
-14	-2
-12.5	0
-12	0.5
-11.75	0
-10	-1.55555555555556
-9.5	-2
-8	-2.48
-6.19047619047619	-4
-6	-4.125
-4	-4
-2	-6
-2	-6
0	-8
2	-6.4
3.6	-8
2	-9.6
1.5	-10
2	-11
4	-10.75
4.90909090909091	-12
5	-14
6	-15.3333333333333
8	-14
8	-14
8	-14
6.75	-12
8	-10.4615384615385
8.42857142857143	-10
8	-8.8
7.55555555555556	-8
8	-7.55555555555556
9.75	-6
10	-5.71428571428571
10.4	-6
11.25	-8
11.4666666666667	-10
11.5	-12
12	-12.8
12.75	-14
12	-14.6666666666667
10.8	-16
12	-18
10.8333333333333	-20
0.98	38
20	14.4
19.6363636363636	14
18	12.3636363636364
17.6363636363636	12
17	10
16	8.5
14	8.85714285714286
13	8
12	6.8
10	6
8	6
6	6.75
5.09090909090909	8
4	8.44444444444444
2	8.51851851851852
0	8.44444444444444
-0.8	8
-2	6.90909090909091
-4	6.66666666666667
-6	7.33333333333333
-6.8	8
-8	8.54545454545454
-8.54545454545454	8
-8	7.14285714285714
-7	6
-7.33333333333333	4
-8	3.66666666666667
-8.8	4
-10	4.75
-12	6
-12	6
-12.6666666666667	8
-12.5	10
-13.0588235294118	12
-13.3333333333333	14
-13.7333333333333	16
-13.4	18
-14	20
0.98	3
20	19
19.8571428571429	18
20	17.7777777777778
0.98	3
0	-8
0	-8
0	-8
0.98	5
12.2222222222222	-4
12	-4.4
11.7142857142857	-4
12	-3.71428571428571
12.2222222222222	-4
0.98	3
-14	-2
-14	-2
-14	-2
1	3
-6	0
-6	0
-6	0
1	3
2	0
2	0
2	0
1	3
-8	2
-8	2
-8	2
1	3
-6	0
-6	0
-6	0
1	3
2	0
2	0
2	0
1	2
-20	4
-20	4
1	3
-8	2
-8	2
-8	2
1	2
-20	4
-20	4
1	3
-14	6
-14	6
-14	6
1	3
-14	6
-14	6
-14	6


==> figures/paper_sens_EM_Huber_BIC_Huber_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/paper_sens_EM_Huber_BIC_Huber_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	5
15	-20
16	-18.8125
17.625	-18
18	-17.7142857142857
20	-16.4242424242424
0.1	7
-20	-14
-18.0666666666667	-16
-18	-16.0740740740741
-16.6666666666667	-18
-16	-19.1304347826087
-14	-19.5675675675676
-13.1578947368421	-20
0.1	4
20	16.16
18	17.8518518518519
17.8974358974359	18
16	20
0.1	5
-16.5454545454545	20
-18	18.4
-18.4210526315789	18
-19.9545454545455	16
-20	15.9375
0.2	10
10.7567567567568	-20
12	-18.8205128205128
14	-18.1212121212121
14.1025641025641	-18
15.3529411764706	-16
16	-14.952380952381
18	-14
18	-14
19.4347826086957	-12
20	-11.6119402985075
0.2	11
-20	-10.625
-18.1142857142857	-12
-18	-12.16
-16.8205128205128	-14
-16	-14.9142857142857
-14.3478260869565	-16
-14	-16.32
-12	-17.5625
-10.25	-18
-10	-18.1176470588235
-9.23809523809524	-20
0.2	9
20	13.1363636363636
18.972972972973	14
18	14.8372093023256
16.6486486486486	16
16	16.96
14	17.8181818181818
12	18
12	18
10.8387096774194	20
0.2	9
-11.8846153846154	20
-12	19.7692307692308
-14	18.8709677419355
-15.2857142857143	18
-16	16.695652173913
-17.0666666666667	16
-18	15.3913043478261
-18.9142857142857	14
-20	12.8125
0.3	3
-0.676056338028169	-20
0	-19.2727272727273
0.857142857142858	-20
0.3	11
8.58823529411765	-20
9.56756756756757	-18
10	-16.8965517241379
12	-17.0684931506849
13.8139534883721	-16
14	-15.8222222222222
15.1549295774648	-14
16	-13.016393442623
17.2916666666667	-12
18	-11.2916666666667
20	-10.1194029850746
0.3	14
-20	-7.66666666666667
-19.6857142857143	-8
-18.5714285714286	-10
-18	-10.4516129032258
-16.1538461538462	-12
-16	-12.2105263157895
-14	-13.52
-12.6666666666667	-14
-12	-14.3870967741935
-10	-14.8888888888889
-9.2	-16
-8.44444444444444	-18
-8	-18.7368421052632
-7.11111111111111	-20
0.3	12
20	10.4848484848485
19.0384615384615	12
18	12.9152542372881
16	13.90625
15.76	14
14	15.375
13.0909090909091	16
12	16.3870967741935
10	17.1724137931034
9.11111111111111	18
8	19.5
7.09090909090909	20
0.3	11
-9.66666666666666	20
-10	19.7777777777778
-10.4571428571429	18
-12	17.2058823529412
-14	16.5161290322581
-14.32	16
-16	14.4727272727273
-16.5531914893617	14
-18	12.6923076923077
-18.6545454545455	12
-20	10.9117647058824
0.4	17
6.29268292682927	-20
8	-18.3720930232558
8.21621621621622	-18
8.95774647887324	-16
9.60919540229885	-14
9.48780487804878	-12
10	-10.7647058823529
10.5	-12
10.9189189189189	-14
12	-15.2903225806452
13.3793103448276	-14
14	-13.5813953488372
15.2830188679245	-12
16	-10.9142857142857
16.9142857142857	-10
18	-9.19148936170213
20	-8.04255319148936
0.4	23
-20	-6.15151515151515
-18.2571428571429	-8
-18	-8.4
-16	-9.86440677966102
-15.6363636363636	-10
-14	-11.2
-12.4	-12
-12	-12.1276595744681
-10.8	-12
-10	-11.4285714285714
-9.9	-12
-8.64	-14
-8	-14.8888888888889
-7.2	-16
-6.58823529411765	-18
-6	-18.8571428571429
-4	-19.7551020408163
-2	-19.5384615384615
-0.88888888888889	-18
0	-17.304347826087
0.551724137931035	-18
2	-19.0769230769231
3	-20
0.4	14
20	8.84931506849315
18	9.96296296296296
17.9512195121951	10
16.6470588235294	12
16	12.34375
14	12.9433962264151
12	13.925
11.7777777777778	14
10	14.8421052631579
8.11428571428571	16
8	16.1081081081081
6.40909090909091	18
6	18.3396226415094
4.9	20
0.4	14
-4.11111111111111	20
-6	19.5072463768116
-7.85714285714286	18
-8	17.859649122807
-10	16.6451612903226
-11.3793103448276	16
-12	15.5384615384615
-14	14.6
-14.6545454545455	14
-16	12.7017543859649
-16.7692307692308	12
-18	10.8571428571429
-19.1162790697674	10
-20	8
0.5	47
-20	-4.39285714285714
-18.1632653061224	-6
-18	-6.17777777777778
-16.2173913043478	-8
-16	-8.16949152542373
-14	-9.12328767123288
-12.3265306122449	-8
-12	-7.56756756756757
-10	-6.61538461538462
-8.81967213114754	-8
-8.04347826086956	-10
-8	-10.1538461538462
-7.59322033898305	-12
-7.02857142857143	-14
-6	-15.2857142857143
-5.04761904761905	-16
-4	-17.5172413793103
-2	-16.0487804878049
-1.94444444444444	-16
0	-14.9230769230769
1.84210526315789	-16
2	-16.1875
3.52631578947368	-18
4	-18.4390243902439
6	-18.4561403508772
6.47272727272727	-18
7.57894736842105	-16
8	-15.1111111111111
8.45977011494253	-14
8.26829268292683	-12
9.06329113924051	-10
8.91428571428571	-8
9.21739130434783	-6
10	-4.24390243902439
10.4736842105263	-6
10.6909090909091	-8
10.8314606741573	-10
11.6904761904762	-12
12	-12.6046511627907
12.8965517241379	-12
14	-11.3333333333333
14.969696969697	-10
16	-8.80701754385965
17.0222222222222	-8
18	-7.36231884057971
19.1058823529412	-6
20	-4.19047619047619
0.5	17
20	5.38888888888889
19.5686274509804	6
18.2727272727273	8
18	8.11111111111111
16	9.47368421052632
15.3939393939394	10
14	10.9583333333333
13.0384615384615	12
12	12.675
10	12.9387755102041
8	13.8490566037736
7.7037037037037	14
6	15.2432432432432
5.09677419354839	16
4	17.0967741935484
2.96296296296296	18
3.125	20
0.5	19
-2.18518518518519	20
-3.55555555555556	18
-4	16.9333333333333
-5.6	18
-6	18.0579710144928
-6.07142857142857	18
-8	16.1052631578947
-8.18181818181818	16
-9.3953488372093	14
-10	13.3953488372093
-11.9354838709677	12
-12	11.953488372093
-14	11.6056338028169
-15.8095238095238	10
-16	9.77777777777778
-17.811320754717	8
-18	7.84126984126984
-19.9661016949153	6
-20	5.95833333333333
0.5	3
0.285714285714286	20
0	19.8285714285714
-0.75	20
0.6	47
-20	-2.1860465116279
-18	-3.52380952380952
-17.25	-4
-16	-5.02040816326531
-14.6285714285714	-6
-14	-7.09999999999999
-13.3125	-6
-12	-5.33333333333333
-10	-4.34146341463414
-8.11111111111111	-6
-8	-6.14814814814814
-6.48484848484848	-8
-6.6	-10
-6	-11.75
-5.49999999999999	-12
-5.125	-14
-4	-14.7826086956522
-2	-14.3389830508475
-1.33333333333334	-14
0	-13.2
1.37931034482759	-14
2	-14.3214285714286
4	-15.9565217391304
4.18181818181819	-16
6	-16.4255319148936
6.26315789473684	-16
6.63636363636363	-14
7.30357142857143	-12
7.74193548387097	-10
7.32075471698113	-8
8	-6.5
8.1304347826087	-6
8.59375	-4
10	-2.94117647058823
10.72	-4
11.1315789473684	-6
11.6	-8
11.9550561797753	-10
12	-10.1025641025641
12.2	-10
14	-9.18181818181818
14.9811320754717	-8
16	-6.07142857142857
16.5	-6
17.5	-4
18	-3.63934426229508
20	-2.35714285714286
0.6	37
20	3
19.21875	4
18	5.59183673469388
17.5555555555556	6
16	7.2280701754386
15.3714285714286	8
14	9.28
13.2058823529412	10
12	11.28125
10	11.3076923076923
8	11.9545454545455
7.95121951219512	12
6	13.1940298507463
4	14
3.99999999999999	14
2.26315789473684	16
2	16.2380952380952
0	17.1219512195122
-1.17948717948718	16
-2	15.1351351351351
-2.93333333333333	14
-4	12.8
-6	13.2
-8	12.6666666666667
-8.66666666666666	12
-9.11111111111111	10
-10	9.57894736842105
-12	9.63636363636363
-13.0666666666667	10
-14	10.1971830985915
-14.2222222222222	10
-15.9183673469388	8
-16	7.92156862745098
-18	6.25396825396825
-18.271186440678	6
-19.8965517241379	4
-20	3.76
0.7	81
2.90909090909091	-12
4	-13.4117647058823
6	-12.7796610169492
6.41071428571428	-12
6.12903225806451	-10
6	-9.57894736842106
5.28571428571428	-8
6	-7.30232558139535
6.77777777777778	-6
6.91228070175439	-4
8	-2.89285714285714
9.42857142857143	-2
10	-1.64912280701754
10.377358490566	-2
11.52	-4
11.7894736842105	-6
12	-6.72727272727273
13.1851851851852	-6
14	-5.4054054054054
15.2093023255814	-4
16	-3.12820512820513
18	-2
18	-1.99999999999999
18.7619047619048	0
18	1.52380952380952
17.5652173913043	2
16.5333333333333	4
16	4.42105263157894
15.3333333333333	6
14	7.875
12	7.86206896551724
11.8518518518518	8
10.2	10
10	10.025641025641
9.75000000000001	10
8	9.75438596491228
7.5	10
6	11.3548387096774
4.25	10
4	9.85714285714285
3.33333333333332	10
2.58333333333333	12
2	12.3888888888889
1	12
0	11.4166666666667
-2	10.8571428571429
-2.66666666666666	10
-4	8.58823529411764
-5.65517241379311	10
-6	10.2325581395349
-6.25	10
-8	8.29268292682927
-9.09090909090908	8
-10	7.6
-12	7
-14	7.45454545454544
-15.7777777777778	6
-16	5.9047619047619
-18	4.21276595744681
-18.1724137931034	4
-18.962962962963	2
-19.2941176470588	0
-18	-1.83333333333333
-17.8709677419355	-2
-16	-3.07407407407407
-14	-3.95121951219512
-12	-3.38461538461538
-10	-2.28
-8.31372549019608	-4
-8	-4.28571428571428
-6	-5.82608695652173
-5.91836734693877	-6
-4.74626865671642	-8
-4	-9.72413793103448
-3.27272727272726	-10
-2	-10.5185185185185
-1.33333333333334	-10
0	-9.06666666666666
0.700000000000001	-10
2	-11.4444444444444
2.90909090909091	-12
0.8	11
2.875	-6
4	-6.5625
4.58064516129032	-6
4.8	-4
4	-3.03030303030303
2	-2.38095238095238
0	-3.6
-0.235294117647059	-4
0	-5.33333333333333
2	-5.41666666666667
2.875	-6
0.8	3
-4	-4
-4	-4
-4	-4
0.8	5
-7.22222222222222	-2
-6	-2.55
-4.42857142857143	-2
-6	-0.307692307692309
-7.22222222222222	-2
0.8	3
-4	-4
-4	-4
-4	-4
0.8	29
-3.33333333333333	-2
-2	-2.57142857142857
-1.14285714285714	-2
-0.666666666666667	0
-1.33333333333333	2
0	3.71428571428571
2	3.6551724137931
2.83333333333333	4
4	4.93333333333334
5.4	4
6	3.14285714285714
6.35294117647059	4
8	5.64705882352941
8.66666666666667	6
8	8
6	6.875
4	6.84210526315789
2.85714285714286	6
2	4.90909090909091
1.25	6
0	7
-0.740740740740738	6
-2	4.11111111111111
-2.5	4
-4	3.68421052631579
-5.06666666666666	2
-4	0.222222222222223
-3	0
-3.33333333333333	-2
0.8	15
-11.3333333333333	0
-10	-0.0888888888888888
-9.33333333333333	0
-8	0.615384615384618
-7.21739130434783	2
-8	2.81818181818182
-10	3.7037037037037
-12	3
-14	3.71428571428571
-16	2.37837837837838
-16.4516129032258	2
-16	1.1764705882353
-14	0.5
-12	0.142857142857143
-11.3333333333333	0
0.8	5
12.2857142857143	0
14	-0.774193548387095
14.5714285714286	0
14	0.705882352941174
12.2857142857143	0
0.8	5
9.3	2
10	0.600000000000003
10.3783783783784	2
10	2.36842105263158
9.3	2
0.8	3
8	8
8	8
8	8


==> figures/paper_sens_EM_Huber_BIC_Huber_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/paper_sens_EM_Huber_BIC_Tukey_RES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.9	5
8.10526315789474	14
8	13.9130434782609
7.875	14
8	14.1538461538462
8.10526315789474	14
0.91	3
6.61538461538461	20
6	19.5789473684211
5.7037037037037	20
0.91	5
-17.6470588235294	-14
-18	-14.4
-19	-14
-18	-13.1428571428571
-17.6470588235294	-14
0.91	5
8.63157894736842	14
8	13.4782608695652
7.25	14
8	14.9230769230769
8.63157894736842	14
0.92	7
-20	-13.3333333333333
-18.4	-12
-18	-11.6
-17.8947368421053	-12
-17.0588235294118	-14
-18	-15.0666666666667
-20	-14.2666666666667
0.92	3
7.38461538461539	20
6	19.0526315789474
5.33333333333333	20
0.92	5
-10.5	-18
-12	-18.5
-12.3333333333333	-18
-12	-17.1428571428571
-10.5	-18
0.92	7
-10.4	-12
-12	-12.5714285714286
-14	-12
-13.4285714285714	-10
-12	-9.16666666666667
-11.0909090909091	-10
-10.4	-12
0.92	5
-9.75	-8
-10	-8.28571428571429
-10.25	-8
-10	-7.33333333333333
-9.75	-8
0.92	5
-3.80952380952381	14
-4	13.7894736842105
-4.17391304347826	14
-4	14.1904761904762
-3.80952380952381	14
0.92	9
9.15789473684211	14
8	13.0434782608696
6.625	14
8	15.6923076923077
9.33333333333333	16
10	16.5
10.5	16
10	15.7777777777778
9.15789473684211	14
0.93	3
-20	-17.4545454545455
-19.3333333333333	-18
-20	-18.4285714285714
0.93	8
-20	-11
-19	-10
-18	-9.75
-17.6	-10
-17.3684210526316	-12
-16.4705882352941	-14
-18	-15.7333333333333
-20	-14.9333333333333
0.93	18
12.8888888888889	20
12.4210526315789	18
12.3333333333333	16
12	15.7777777777778
10	14.6666666666667
9.68421052631579	14
10	13.1428571428571
11.3333333333333	12
10	11.4666666666667
9.27272727272727	12
8	12.6086956521739
6	14
7.24999999999999	16
8	16.8571428571429
9.33333333333333	18
8	19.6
6	18.5263157894737
4.96296296296296	20
0.93	11
-6	-18
-8	-19
-10	-18.6666666666667
-12	-19.3333333333333
-12.8888888888889	-18
-12.4	-16
-12	-15.6666666666667
-11	-16
-10	-16.4
-8	-17.6
-6	-18
0.93	19
-9.375	-14
-10	-15.6666666666667
-11	-14
-12	-13.2857142857143
-14	-12.9090909090909
-14.5555555555556	-12
-14.8571428571429	-10
-14	-9.57142857142857
-12	-8.33333333333333
-11.5	-8
-11.2	-6
-10	-5.57142857142857
-9.4	-6
-8.5	-8
-10	-9.71428571428571
-10.1818181818182	-10
-10	-10.4
-8.66666666666667	-12
-9.375	-14
0.93	5
-3.33333333333333	14
-4	13.2631578947368
-4.60869565217391	14
-4	14.6666666666667
-3.33333333333333	14
0.94	3
-16	-20
-16	-20
-15.9999999999999	-20
0.94	7
-13.0000000000001	-20
-13.4444444444444	-18
-14	-16.3333333333334
-16	-17
-18	-17.5
-18.2222222222222	-18
-20	-19.1428571428571
0.94	3
-9.14285714285715	-20
-10	-19.5
-11.5	-20
0.94	3
-20	-16.5454545454545
-19	-16
-20	-15.6
0.94	22
-20	-7.6
-19	-8
-18	-8.49999999999999
-16	-9.66666666666665
-14	-8.85714285714285
-12.6666666666667	-8
-12.4615384615385	-6
-12	-5.57142857142857
-10	-4.85714285714285
-8.39999999999999	-6
-8	-6.79999999999999
-7.4	-8
-7.57894736842105	-10
-7.5	-12
-8	-12.6666666666667
-8.75	-14
-8	-15.7142857142857
-7.7142857142857	-16
-6	-17.0909090909091
-5.09090909090909	-18
-6	-19.25
-6.85714285714285	-20
0.94	17
14	20
14	20
12.9473684210526	18
13.1666666666667	16
12	15.2222222222222
10.3076923076923	14
12	12.4285714285714
12.75	12
12	11.6666666666667
10	10.8
8.36363636363636	12
8	12.1739130434783
6	13.2307692307692
5.44444444444444	14
5.99999999999998	16
5.99999999999998	18
4.59259259259259	20
0.94	5
-14.9999999999999	-14
-14	-14.9999999999999
-12.0000000000001	-14
-14	-13.8181818181818
-14.9999999999999	-14
0.94	5
-16.8421052631579	-12
-16	-13.7777777777778
-15.1111111111111	-12
-16	-10.2222222222222
-16.8421052631579	-12
0.94	5
-17.6363636363636	-6
-18	-7.00000000000001
-18.4	-6
-18	-5.63636363636363
-17.6363636363636	-6
0.94	5
-2.85714285714285	14
-4	12.7368421052632
-5.04347826086957	14
-4	15.1428571428571
-2.85714285714285	14
0.95	3
-17	-20
-18	-18.8888888888889
-20	-19.8571428571429
0.95	24
-20	-6.6
-19.4	-6
-18	-4.72727272727273
-16.7272727272727	-6
-16	-8
-16	-8
-14	-8.14285714285714
-13.7777777777778	-8
-13.2307692307692	-6
-12	-4.85714285714286
-10	-4.14285714285714
-8	-5.53846153846154
-7.625	-6
-6.4	-8
-7.05263157894737	-10
-6.66666666666667	-12
-6	-13
-5.33333333333333	-14
-6	-15.6
-6.28571428571429	-16
-6	-16.1818181818182
-4.18181818181818	-18
-4	-18.6666666666667
-3.75	-20
0.95	15
-1.5	20
-1.55555555555556	18
-1.5	16
-2	15.1428571428571
-2.38095238095238	14
-4	12.2105263157895
-5.47826086956522	14
-6	15.7142857142857
-6.125	16
-6	16.3333333333333
-5.6	16
-4	15.6190476190476
-2.85714285714286	16
-2.8	18
-3	20
0.95	23
15	20
14	19
13.4736842105263	18
14	16
12	14.6666666666667
11.0769230769231	14
12	13.1428571428571
14	12
12	11.1111111111111
10	10.1333333333333
8	11.25
7	12
6	12.4615384615385
4.88888888888889	14
4	16
2	15.5555555555556
1.63636363636364	16
1.4	18
2	19.5
3.5	18
4	16
4.33333333333333	18
4.22222222222222	20
0.95	7
-16	-18
-16	-18
-14	-18
-14	-18
-14	-18
-16	-18
-16	-18
0.95	5
-8.125	-14
-8	-14.2857142857143
-7.6	-14
-8	-13.7777777777778
-8.125	-14
0.95	5
-16.3157894736842	-12
-16	-12.6666666666667
-15.6666666666667	-12
-16	-11.3333333333333
-16.3157894736842	-12
0.96	22
-20	-3.63636363636364
-18	-3.85714285714286
-17.75	-4
-16	-5.75
-14	-6
-12	-4.14285714285714
-11.6	-4
-10	-3.38461538461538
-9.11111111111111	-4
-8	-4.76923076923077
-7	-6
-6	-7.45454545454546
-5.33333333333333	-8
-6	-8.75
-6.52631578947369	-10
-6	-11.6666666666667
-5.6	-12
-4.5	-14
-4	-15.5
-3.8	-16
-2.4	-18
-3.125	-20
0.96	36
16	20
14	18
14	18
14	18
15.25	16
14	14.75
12	14.1111111111111
11.8461538461538	14
12	13.8571428571429
14	13.25
14.7692307692308	12
14	11.0909090909091
12	10.5555555555556
10.8888888888889	10
10	9.52941176470588
8	10
6	9.33333333333333
5.75	10
4	11.5555555555556
2.66666666666667	12
4	13.1428571428571
4.33333333333333	14
4	14.75
2	14.4444444444444
1	14
0	13.6
-2	13.6
-3.14285714285714	12
-4	11.1428571428571
-4.85714285714286	12
-5.91304347826087	14
-6	14.2857142857143
-6.75	16
-6	18
-6	18
-5.33333333333333	20
0.96	3
-18	-20
-18	-20
-18	-20
0.96	5
-3.27272727272727	-10
-4	-11
-4.88888888888889	-10
-4	-9.2
-3.27272727272727	-10
0.96	3
-14	-6
-14	-6
-14	-6
0.96	3
8	10
8	10
8	10
0.96	7
-0.666666666666667	16
0	14.6666666666667
0.727272727272727	16
0.4	18
0	19
-0.444444444444444	18
-0.666666666666667	16
0.97	4
1.75	-20
2	-19.6
4	-19.1428571428571
4.66666666666667	-20
0.97	22
-20	-2.72727272727273
-18	-3.14285714285714
-16.5	-4
-16	-4.5
-14	-4.33333333333333
-13.6	-4
-12	-3.11111111111111
-10	-2.61538461538462
-8	-4
-8	-4
-6.375	-6
-6	-6.54545454545454
-4.22222222222222	-8
-4	-8.2
-2.36363636363636	-10
-3.71428571428571	-12
-3.33333333333333	-14
-2.8	-16
-2	-17
-1.2	-18
-2	-19
-2.5	-20
0.97	3
-9	20
-8	19.2
-7.2	20
0.97	41
18.6666666666667	20
18	19.3846153846154
16.5	18
18	16
16	14.6666666666667
15.3333333333333	14
15.5384615384615	12
14	10.1818181818182
12	10
12	10
10	8.94117647058824
8	9.16666666666667
6.25	8
6	7.5
5.77777777777778	8
5.125	10
4	11
2.61538461538462	10
2	9.11111111111111
1	10
1	12
0	12.6
-1.5	12
-2	11.6666666666667
-3.66666666666667	10
-4	9.66666666666667
-4.66666666666667	10
-6	11.3333333333333
-6.5	12
-7.33333333333333	14
-7.375	16
-8	17.25
-9.42857142857143	16
-8.8	14
-10	12.8
-10.5454545454545	14
-12	15.7777777777778
-12.2222222222222	16
-12.5	18
-12	18.6666666666667
-10.5	20
0.97	3
-6	-10
-6	-10
-6	-10
0.97	3
-6	-10
-6	-10
-6	-10
0.97	5
10.25	-8
10	-8.25
9.8	-8
10	-7.75
10.25	-8
0.97	5
-7.75	8
-8	7.71428571428571
-8.66666666666667	8
-8	9
-7.75	8
0.98	14
0.5	-20
1	-18
2	-17
2.66666666666667	-16
4	-15.2
5	-16
6	-17.3333333333333
6.66666666666667	-16
8	-14.6666666666667
10	-14
11	-16
10	-17.5
9	-18
9.33333333333333	-20
0.98	3
6.66666666666667	-20
6	-19
5.77777777777778	-20
0.98	30
-20	-1.5
-19.5	-2
-18	-2.42857142857143
-17	-2
-16	-1
-14	-1
-12	-2
-10	-1.77777777777778
-9.6	-2
-8	-2.88888888888889
-6.75	-4
-6	-5.2
-5.25	-4
-4	-2.88888888888889
-2.57142857142857	-4
-4	-5.42857142857143
-5	-6
-4	-6.66666666666667
-2	-6.57142857142857
-0.571428571428571	-8
-0.5	-10
-2	-11.5
-2.28571428571429	-12
-2	-13
-1	-14
0	-15
1	-16
0	-17
-0.2	-18
-1.33333333333333	-20
0.98	41
19.5	20
18	18.6153846153846
17.3333333333333	18
18	17.1111111111111
19.25	16
19	14
18	13
17	12
16	11.2
15.1428571428571	10
14	8.66666666666667
12	8.57142857142857
10	8.35294117647059
8	8.33333333333333
7.5	8
6.5	6
6	5.2
5.55555555555556	6
4.66666666666667	8
4.5	10
4	10.4444444444444
3.38461538461538	10
2	8
0	9
-2	10
-4	8
-6	8.8
-6.5	8
-8	6.28571428571429
-10	6.5
-12	7.2
-12.5	8
-12	10
-12	10
-12	12
-11.4545454545455	14
-12	14.6666666666667
-13.3333333333333	16
-13.3333333333333	18
-12	19.7777777777778
-11.75	20
0.98	5
4.66666666666667	-12
4	-12.5
3.5	-12
4	-11.6
4.66666666666667	-12
0.98	7
3.5	-8
2	-9
0.8	-8
1.6	-6
2	-5.33333333333333
2.28571428571429	-6
3.5	-8
0.98	9
11.5	-8
10	-9.5
8.8	-8
10	-6.5
11.3333333333333	-6
12	-5.77777777777778
12.5	-6
12	-6.66666666666667
11.5	-8
0.98	5
17	-6
16	-6.75
15	-6
16	-5.33333333333333
17	-6
0.98	5
8.33333333333333	-4
8	-4.4
7.33333333333333	-4
8	-3.6
8.33333333333333	-4
0.98	3
-12	-2
-12	-2
-12	-2
0.98	7
4.25	-2
4	-2.66666666666667
2	-2.66666666666667
1.5	-2
2	-1.71428571428571
4	-1.71428571428571
4.25	-2
0.98	3
-2	10
-2	10
-2	10
0.98	3
-8	16
-8	16
-8	16
0.98	3
-8	16
-8	16
-8	16
0.99	3
18.8571428571429	-20
18	-18
17.1428571428571	-20
0.99	3
20	-12.5
18.8	-14
20	-15.2
0.99	15
20	-7
18	-8
16	-8
16	-8
14	-8.8
12.5	-10
13.6666666666667	-12
13.2	-14
14	-14.6666666666667
15	-14
16	-12
16	-12
16	-10
18	-8
20	-8.8
0.99	5
20	0.857142857142857
18.5	0
19	-2
19	-4
20	-4.66666666666667
0.99	23
-20	2.5
-19.5	2
-18	0.8
-16	2
-14	1.6
-13	2
-12	3
-11.5	4
-12	4.66666666666667
-13.3333333333333	6
-13.75	8
-13.6666666666667	10
-14	11
-15	10
-16	8
-16	8
-16	8
-14.6666666666667	6
-15.2	4
-16	2
-16.8	4
-18	5.2
-20	5.2
0.99	5
-20	9.14285714285714
-18.8	10
-19	12
-20	14
-20	14
0.99	6
20	10
20	10
18	8
18	8
18	8
20	7
0.99	5
-20	16.6666666666667
-18	16
-16	18
-16	18
-16	20
0.99	2
-18	20
-20	19.1428571428571
0.99	3
14	-20
14	-20
14	-20
0.99	5
15.6	-16
16	-17
16.6666666666667	-16
16	-15.3333333333333
15.6	-16
0.99	3
18	-18
18	-18
18	-18
0.99	3
6	-10
6	-10
6	-10
0.99	3
6	-8
6	-10
6	-8
0.99	5
3.71428571428571	-6
4	-6.4
4.66666666666667	-6
4	-5.5
3.71428571428571	-6
0.99	3
6	-8
6	-8
6	-8
0.99	53
10	-4
10	-4
12	-4.66666666666667
14	-5.2
16	-4.22222222222222
17	-4
17	-2
16	-1
15	0
14	1
13	0
12	-1
11	0
11	2
10	3.2
8	2
6	2
4	2.57142857142857
2.57142857142857	4
2	4.8
1.33333333333333	4
0	2.4
-0.5	2
-2	1
-4	2
-4	4
-4	6
-4	6
-6	6.5
-6.4	6
-8	4
-8	4
-10	2.8
-11.3333333333333	2
-10.75	0
-10	-0.666666666666667
-8	0
-8	0
-6	2
-4	0
-4	0
-2	-2
0	0
2	-0.285714285714286
4	-0.285714285714286
5.5	-2
6	-2.8
7.33333333333333	-2
6	0
8	2
9.33333333333333	0
10	-2
10	-4
0.99	3
-2	-2
-2	-2
-2	-2
0.99	7
14	4
14	4
16	3.14285714285714
17.2	4
16	5.2
14	6
14	4
0.99	5
-0.75	6
0	5.14285714285714
1	6
0	6.85714285714286
-0.75	6
0.99	5
3.2	6
4	5.42857142857143
4.44444444444444	6
4	7
3.2	6
0.99	5
7.75	6
8	5.66666666666667
8.4	6
8	6.5
7.75	6
0.99	5
-2.33333333333333	8
-2	7.66666666666667
-1.6	8
-2	8.33333333333333
-2.33333333333333	8
0.99	3
14	6
14	6
14	6
0.99	7
-16.6666666666667	14
-16	12.6666666666667
-14	14
-14	14
-14	14
-16	15.3333333333333
-16.6666666666667	14
0.99	3
-18	16
-18	16
-18	16


==> figures/paper_sens_EM_Huber_BIC_Tukey_RES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/paper_sens_EM_Huber_BIC_Tukey_aRES_Nk_50_step_2_MC_500_1.csv <==
Var1	Var2
0.1	2
-20	-18.125
-18.75	-20
0.1	2
18.25	-20
20	-19.4615384615385
0.1	2
-19.4666666666667	20
-20	19.4838709677419
0.2	6
15.7777777777778	-20
16	-19.7272727272727
17.1875	-18
18	-16.4705882352941
18.5714285714286	-16
20	-15.5
0.2	7
-20	-12.9166666666667
-19.5737704918033	-14
-18	-15.92
-17.906976744186	-16
-16	-17.906976744186
-15.8974358974359	-18
-14.3414634146341	-20
0.2	4
20	16.1935483870968
18.1333333333333	18
18	18.0909090909091
16.2127659574468	20
0.2	4
-16.0689655172414	20
-18	18.3529411764706
-18.3636363636364	18
-20	16.1379310344828
0.3	9
11.1228070175439	-20
12	-19.2753623188406
14	-18.6666666666667
14.5909090909091	-18
16	-16.4102564102564
16.2962962962963	-16
18	-14.0833333333333
18.1818181818182	-14
20	-12.6666666666667
0.3	10
-20	-10.6551724137931
-18.8529411764706	-12
-18	-13.8709677419355
-17.8181818181818	-14
-16	-15.3793103448276
-15.6896551724138	-16
-14	-17.5806451612903
-12.2666666666667	-18
-12	-18.2105263157895
-11.0810810810811	-20
0.3	9
20	13.4545454545455
19.2340425531915	14
18	14.9830508474576
16.8888888888889	16
16	17.2631578947368
14.9230769230769	18
14	18.4705882352941
12	19.2972972972973
11.3953488372093	20
0.3	8
-13	20
-14	19.3333333333333
-16	18
-16	18
-17.4	16
-18	15.3333333333333
-19.0909090909091	14
-20	12.2352941176471
0.4	3
-0.0909090909090911	-20
0	-19.9032258064516
0.500000000000001	-20
0.4	12
9.32075471698113	-20
10	-18.4347826086956
10.9090909090909	-18
12	-17.7142857142857
13.6744186046512	-16
14	-15.6744186046512
15.8947368421053	-14
16	-13.8918918918919
17.8421052631579	-12
18	-11.8823529411765
19.92	-10
20	-9.91836734693878
0.4	12
-20	-8.36842105263158
-18	-10
-18	-10
-16.6875	-12
-16	-12.5365853658537
-14.5	-14
-14	-15.8181818181818
-12	-15.0588235294118
-10.3157894736842	-16
-10	-16.1818181818182
-9.01639344262295	-18
-8.8	-20
0.4	11
20	11.5555555555556
19.9130434782609	12
18	13.3538461538462
16	13.7714285714286
15.6190476190476	14
14.8695652173913	16
14	16.6896551724138
12	16.9803921568627
10.9803921568627	18
10	19.1111111111111
8.75	20
0.4	10
-10.3243243243243	20
-11.8181818181818	18
-12	17.4444444444444
-14	17.3684210526316
-14.9454545454545	16
-16	15.134328358209
-17.0857142857143	14
-18	13
-18.8	12
-20	10.8571428571429
0.5	4
-1.60606060606061	-20
0	-18.2903225806452
2	-18.8115942028986
3.13888888888889	-20
0.5	14
6.92857142857143	-20
8	-19.1891891891892
8.65671641791045	-18
10	-16.0434782608696
10.1333333333333	-16
12	-15.44
13.44	-14
14	-13.5
15.4736842105263	-12
16	-11.1176470588235
17.8095238095238	-10
18	-9.87878787878788
19.8235294117647	-8
20	-7.78571428571429
0.5	14
-20	-7.06521739130435
-18.0454545454545	-8
-18	-8.03921568627451
-16.1132075471698	-10
-16	-10.1428571428571
-14.3404255319149	-12
-14	-12.3333333333333
-12	-12.6666666666667
-10	-12.9230769230769
-9.65	-14
-8	-15.4042553191489
-7.61643835616438	-16
-7.22448979591837	-18
-6	-20
0.5	14
20	8.85333333333333
18.0454545454545	10
18	10.2857142857143
17.3333333333333	12
16	12.3428571428571
14	13.4576271186441
12.9677419354839	14
12	14.75
10	15.28125
8.93023255813953	16
8	16.7843137254902
6.0625	18
6	18.0833333333333
5.06122448979592	20
0.5	13
-7.47368421052632	20
-8	18.3333333333333
-10	18
-10	18
-10.4897959183673	16
-12	14.8787878787879
-14	14.8292682926829
-15.1724137931034	14
-16	13.1724137931034
-16.9714285714286	12
-18	11.0769230769231
-19.2	10
-20	8
0.6	46
-20	-3.9047619047619
-19.85	-4
-19.875	-6
-18	-6.46875
-16	-7.75757575757575
-15.6923076923077	-8
-14	-9.07317073170732
-12	-8.56
-11.6666666666667	-8
-10	-6.7037037037037
-8.54166666666666	-8
-8.30434782608696	-10
-8	-10.6363636363636
-7.51612903225806	-12
-7.02857142857142	-14
-6.24657534246575	-16
-6	-16.6206896551724
-4	-17.3333333333333
-2	-17.0952380952381
-0.954545454545456	-16
0	-15.25
0.954545454545456	-16
2	-17.0222222222222
3.1	-18
4	-18.972972972973
6	-18.4255319148936
6.52631578947368	-18
7.87234042553191	-16
8	-14
8	-14
8.73684210526316	-12
8.72972972972973	-10
8.7037037037037	-8
8.74509803921569	-6
10	-4.57777777777778
10.6153846153846	-6
10.7608695652174	-8
11.4242424242424	-10
12	-11.4074074074074
14	-11.36
14.7083333333333	-10
16	-9.15068493150685
17.3770491803279	-8
18	-7.19148936170213
19.0566037735849	-6
20	-4.71794871794872
0.6	17
20	5.83333333333332
19.8333333333333	6
18	6.81481481481481
17.2558139534884	8
16	9.42105263157895
15.2413793103448	10
14	11.44
13.6585365853659	12
12	12.9855072463768
10	13.4193548387097
8.99999999999999	14
8	14.4615384615385
6	15.3333333333333
5.37499999999999	16
4.39344262295082	18
4	18.6666666666667
2.34482758620689	20
0.6	16
-2.69565217391304	20
-3.44444444444444	18
-4	17.4594594594595
-6	16.4705882352941
-8	16.25
-8.31111111111111	16
-9.76470588235293	14
-10	13.8571428571429
-11.8571428571429	12
-12	11.8823529411765
-14	11.3333333333333
-15.8181818181818	10
-16	9.9
-17.6888888888889	8
-18	7.63157894736842
-20	6.24561403508772
0.7	42
-20	-2.31746031746032
-18	-2.91666666666666
-17.1034482758621	-4
-16	-4.86486486486486
-14.25	-6
-14	-6.19354838709677
-13.8461538461538	-6
-12	-4.15384615384615
-10	-4.32432432432432
-8	-5.42424242424242
-7.17391304347826	-6
-6.15	-8
-6.51724137931034	-10
-6	-11.6666666666667
-4	-11.9259259259259
-2	-11.6086956521739
-0.714285714285709	-12
0	-12.5
2	-13.28
2.9	-14
4	-15
6	-14.2857142857143
6.03921568627451	-14
7.03333333333333	-12
6.82051282051282	-10
6.22857142857143	-8
7	-6
7.20689655172414	-4
8	-3.3030303030303
10	-2.78688524590164
11.1044776119403	-4
11.5769230769231	-6
11.8478260869565	-8
12	-8.36842105263158
12.56	-8
14	-6.5
14.2608695652174	-6
16	-4.54545454545454
16.75	-4
18	-2.48484848484848
19.2307692307692	-2
20	-1.33333333333333
0.7	35
20	1.99999999999999
20	2
18.6071428571429	4
18	4.60714285714286
16.5283018867925	6
16	6.75675675675676
14.7567567567568	8
14	8.60869565217391
12	9.5625
11.2222222222222	10
10	10.5641025641026
8	10.85
6	11.7254901960784
5.22222222222222	12
4	12.7586206896552
3.05263157894737	14
2	15.1428571428571
0	16
-1.99999999999999	14
-2	14
-4	13.3
-5.85714285714285	12
-6	11.9259259259259
-8	10.25
-8.12499999999999	10
-10	8.92857142857143
-12	8.71428571428571
-14	8.28571428571428
-14.5882352941176	8
-16	6
-16	6
-17.8709677419355	4
-18	3.78947368421052
-19.3076923076923	2
-20	1.18181818181818
0.7	5
-4.57777777777778	-14
-4	-14.7027027027027
-3.10344827586207	-14
-4	-12.1428571428572
-4.57777777777778	-14
0.8	75
1.07692307692308	-8
2	-8.85714285714286
2.66666666666667	-8
4	-7.04
4.8125	-6
4.96551724137931	-4
6	-2.69565217391304
7.06666666666666	-2
8	-0.25
8.66666666666667	0
10	0.444444444444447
10.4827586206897	2
10	2.73684210526315
8	4
10	5.71428571428571
10.5	6
10	6.23529411764706
9.11764705882353	8
8	8.73076923076923
6	8.66666666666667
4.5	8
4	7.91666666666667
3.75	8
2	8.46666666666666
0	8.47619047619048
-2	8.35294117647059
-4	8.48648648648648
-4.5625	8
-5.5	6
-4.77777777777778	4
-6	2.58064516129032
-7.62962962962963	4
-8	4.58823529411765
-9	4
-10	3.56521739130435
-10.9090909090909	4
-12	4.66666666666667
-14	5.57142857142857
-14.6875	4
-16	2.09090909090909
-16.0588235294118	2
-16	1.8
-14.5	0
-14	-0.4
-12	-0.222222222222222
-10	-1.07692307692307
-9	-2
-8	-3.6
-6	-3.15
-4	-3.33333333333333
-2	-3.63636363636363
-1.4	-2
-0.23529411764706	0
-1.16129032258065	2
0	3.44
2	4
2	4
4	4.23076923076923
4.3	4
5.16666666666667	2
4	0
2	0.615384615384612
0.400000000000002	0
1.75	-2
0	-3.27272727272727
-1.71428571428571	-4
-2	-5.33333333333333
-4	-4.8
-4.41379310344828	-6
-4	-6.52173913043478
-2	-6.66666666666667
-1.66666666666667	-6
0	-5.41176470588235
0.714285714285717	-6
1.07692307692308	-8
0.8	11
13.625	-2
14	-2.42857142857143
14.4285714285714	-2
15.1627906976744	0
14.2666666666667	2
14	2.28571428571429
13.8333333333333	2
12	0.624999999999998
10.3333333333333	0
12	-0.869565217391302
13.625	-2
0.8	5
-3.30434782608695	0
-4	-1
-5.6	0
-4	0.432432432432433
-3.30434782608695	0
0.8	5
-1.75	4
-2	3.85714285714286
-2.13333333333333	4
-2	4.25
-1.75	4
0.8	5
2.23076923076923	6
2	4
1.25	6
2	6.6
2.23076923076923	6


==> figures/paper_sens_EM_Huber_BIC_Tukey_aRES_Nk_50_step_2_MC_500_2.csv <==
x	y	label
5.78118606573655	0.441429729938936	2
6.67198163638296	0.0255868089451496	2
-1.65508896041158	-1.99610752778775	3
-4.59048948824937	-0.735103985409424	3
5.60900281519281	0.367927052479063	2
-0.237971648436123	5.4645444925861	1
4.28069161611543	0.19012854716007	2
0.847617338800692	4.80623689828442	1
5.39735597221573	0.314247535345408	2
-5.47793168354149	1.03453531671544	3
-0.520555968320334	4.08170490880581	1
-0.271753659973357	4.7847991083483	1
0.861612495407878	5.08442018915964	1
-0.666199075753433	4.83025144499788	1
6.77618727698978	-0.130207070707161	2
-3.18341358157084	0.111203632894729	3
6.15775635990758	0.0049788651414339	2
6.08298442631976	-0.299824223663768	2
-0.546829286346804	4.99070917574949	1
-2.88188015509521	0.348374792173062	3
-3.26225547063204	-0.687933661992285	3
-1.5738120027991	-0.798297662115538	3
4.66902128354315	-0.158014721215777	2
6.95826310545691	0.418009640300272	2
-6.64182770493829	-0.2341157771377	3
-4.88044928017798	-0.810686724398463	3
-1.54873412387357	3.9107388655544	1
-0.678467411219509	4.53560744584297	1
-4.26553119886013	-2.05680328694434	3
-0.0873243656958201	4.63734779561349	1
-0.632450247731739	3.63813083163324	1
-6.7997639809218	0.573216295820671	3
-0.509472924828134	4.15708494987134	1
4.69976703079265	-0.182792999589675	2
-0.347980041934019	4.57169138444224	1
-2.1948180920517	-1.18680912163317	3
4.89248083293933	-0.39796313234604	2
1.70848860314951	6.07227182430095	1
-4.55504585241784	-0.135915590781512	3
4.61860629945143	-0.266372629096731	2
-4.12958847071312	-0.202163073547619	3
3.78313023506243	0.119093859013637	2
-1.58849922228349	3.61922221626853	1
-0.597750409203498	3.93260135636747	1
-2.21907327384384	-0.575173604376094	3
0.60391413492073	6.60494277030263	1
-2.11469088045521	3.88644116489381	1
-3.84448059760083	-1.39793179102348	3
-6.1960811661491	0.37151277918325	3
0.423292182224014	4.48184682562587	1
6.11919859967671	-0.127967413033698	2
0.505380551867299	3.97126365759754	1
-4.72032767252587	-0.306466945674446	3
5.99869447711819	0.0982580550020811	2
5.51539227651854	-0.150962196018742	2
-0.332718026534924	5.12443054153483	1
0.323176304036936	4.99503341575993	1
-0.320731718799659	4.27837848266238	1
5.43413481387533	0.360460976149544	2
-6.07913437419849	0.0323195505963061	3
-0.894224696098558	5.57851436515726	1
4.0877768066879	-0.401758704726271	2
2.86604013136573	5.26244187257397	1
3.86862113646502	-0.196899152145949	2
-1.97227893177604	4.69501442980139	1
-6.36923527999194	1.27423089234492	3
-3.83597144164693	-1.17141151930277	3
0.546982048077453	5.8782024521788	1
-0.671284214297409	-1.31696039387283	3
5.91591123773796	0.0237747231965023	2
-3.65388421812656	-0.341440452033582	3
4.05806053971303	-0.238184782881618	2
4.57818091776178	0.181224816435665	2
-0.700476337897457	5.25172678623628	1
6.77960357568738	-0.128533866461235	2
6.45943254108928	-0.263612231838285	2
-4.27764606605109	-0.299719646977719	3
0.550395443680518	5.3633855333594	1
-6.19904002554985	0.058338029728068	3
2.78087581134583	0.4702317016312	2
5.38359146889975	-0.343624010081501	2
-4.90489029724952	0.082408088653461	3
5.11146643681542	0.845878399285645	2
0.291717326801455	5.56273137454477	1
5.07624277481025	0.136439665953667	2
3.27340913920156	-0.0312438674915054	2
-6.6240420270054	0.45232355659694	3
6.40480890152647	0.0978610348108755	2
-7.33194234162357	0.83536082382199	3
-0.519959852464521	4.39332136339712	1
-0.213926945092952	5.62777457002617	1
-4.55216545873072	-0.314243797533584	3
-1.47463063488242	4.422144666516	1
1.35232682651461	6.54096127522224	1
4.50180177767299	0.101296532064688	2
-6.41756996054458	0.209771698962104	3
1.09963133528152	5.91335945831077	1
-2.16825291679901	4.46108957800514	1
5.37123657607734	-0.143162827738927	2
0.92874716315829	4.96245286165567	1
0.748262080199208	5.57385203415413	1
6.43053642064162	-0.0425458945212512	2
-0.980019057814425	5.11506850274362	1
4.32718028632163	0.17788338507782	2
0.00653211782252103	5.23218807749706	1
-6.11478801884304	0.652434074477179	3
-4.57406588762229	0.488804292464887	3
5.61095824266876	-0.10215898951453	2
-1.62444333177799	4.0979915182141	1
5.22315046053344	-0.195996188031106	2
-4.36093103294401	-0.191746286320088	3
5.11522278941884	0.0214543542119914	2
-7.53025130258066	-0.0913600909183522	3
-5.86392766256061	-0.0420975584222982	3
6.87740709434893	-0.22090846248509	2
0.818598841506689	5.66410717334701	1
-6.29973040262988	0.264649602172685	3
-4.96870359793509	0.33104770937581	3
-1.69793119067972	-0.228103260208491	3
-5.50931841077066	1.01726739547133	3
-5.45344304505776	-0.236074933898063	3
1.01335133317777	5.07888727568497	1
-0.145407449854769	4.37681163150809	1
-3.75777415161412	-0.485710505217744	3
-4.70525339182852	-0.505021689809586	3
-3.82046309498374	-0.565524457726302	3
0.729553715737348	5.16271697718823	1
-5.31301110739873	-0.188631921002484	3
-3.67153888055862	-0.358507023077702	3
6.5270666967135	-0.640675562603578	2
3.96508674729481	0.00981961780184916	2
-1.2338477458764	-0.790988928705761	3
1.3892897597037	4.75456031559223	1
5.26077716716597	-0.288751797829634	2
-4.37075619526422	0.0526582416393934	3
5.53311513271354	-0.352900667844765	2
4.04044121628113	0.19651532799969	2
-5.45340743642325	1.15246260317033	3
4.8790525099815	-0.553530606536263	2
-4.13191061920461	0.369087599795073	3
4.57401933728797	0.210806953249214	2
5.79255524298165	-0.377599162881909	2
-3.7534186048498	-0.253191897447372	3
3.30661513356317	-0.476318154540094	2
-2.11329127296073	4.0258214485383	1
-0.220035620462025	5.55196987181403	1
3.36644038864758	5.61887630660352	1
6.87741188493713	-0.257551051773248	2
1.99013160302297	5.10706322779172	1
3.94225522989243	0.404064608068664	2


==> figures/review/bic_Nk_10_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-50.4727692270645	-65.8303600006364	-65.8303600006364
2	-20.1797912681798	-27.3916088556308	-31.1518023475715
3	-6.81580343239964	-7.85398196570244	-16.0935741307133
4	-16.6767974871885	-3.43479930788891	-18.9247362573373
5	-31.3460006174933	2.65778514325794	-19.8458318575203
6	-45.7543022789666	5.73470875457437	-23.9947436497791


==> figures/review/bic_Nk_500_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	3014.18011042274	2998.83512785808	2998.83512785808
2	4772.7620076379	4761.46088000832	4757.70068651638
3	5622.91657935667	5614.54381456895	5606.30422240394
4	5526.86617554093	5518.84101915498	5504.197609571
5	5437.98568722835	5430.82281738209	5409.60376321251
6	5352.47154890499	5349.93707077408	5321.7696964375


==> figures/review/bic_Nk_50_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-40.9108929912242	-56.2701362765581	-56.2701362765581
2	135.86666303976	125.377693813447	121.617500321506
3	211.44784356265	204.426706907087	196.187114742076
4	202.129334981625	199.740462856581	184.250446050374
5	192.449914451315	192.446873960396	169.909542355983
6	181.697206151954	189.861878580978	158.728833900729


==> figures/review/bic_Nk_5_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	-30.4690171002835	-45.8939344466804	-45.8939344466804
2	-17.9258796680643	-27.7630862664804	-31.5232797584211
3	-14.1700589820215	-14.3416024184608	-22.5811945834716
4	-33.9856314495278	-4.30553439675737	-19.264913280647
5	-49.3872963555697	-0.37304801764059	-21.8494810663549
6	-79.8107710277335	11.513969514514	-17.0673043639272


==> figures/review/bic_imb_50_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	3898.65073885849	3888.75457840658	3888.75457840658
2	4924.76941802681	4919.28817106636	4914.63258925164
3	5112.01306023276	5103.99346880575	5091.05146702857
4	4909.99135974493	4902.11380556556	4884.91040298198
5	4835.76512882402	4830.79511874232	4807.45555172535
6	4769.10734211313	4767.18992817876	4737.52678260132


==> figures/review/bic_imb_5_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
1	83.6131608165471	73.6704982896579	73.6704982896579
2	184.231823390357	179.553814508803	174.898232694089
3	190.047843759799	184.818611342247	173.56098464186
4	186.523397542639	183.337795349777	165.388563031277
5	175.256499140543	176.773240701697	153.123418611128
6	167.41818339262	177.156137554793	145.225185837969


==> figures/review/data_forest_non_vs_hinoki_N_255.csv <==
x	y	z	label
0.647831874612545	1.877538700675	1.99712765462227	1
0.160451889715107	-0.730137144266189	-0.616635764470485	2
0.667078235392361	-0.411229791074007	0.0903059246431134	2
0.473451635169206	-0.786214395842879	-0.616635764470485	2
0.410484761652318	2.03927221975824	2.2359746941635	1
1.11611681443744	-0.411229791074007	-0.114043481977875	2
3.41723638125006	0.667143662471235	1.28222365351003	1
1.18026518287245	-0.411229791074007	-0.21621818528837	2
0.474633130087328	-0.522616246111836	-0.114043481977875	2
0.0897429194772626	0.0343160290773113	0.192480627953608	1
0.708201444259781	2.0176481829916	1.63580575551111	1
-1.71754658300949	0.167098880960842	0.191932986292138	1
1.05196844600243	-0.299843336036177	0.192480627953608	2
2.3514501078938	-0.6740598926895	-0.443371032164208	2
0.987820077567416	-0.299843336036177	-0.114043481977875	2
1.5010070250475	1.92788576472041	2.44032410078448	1
1.49070080789503	-0.61798264111281	-0.443371032164208	2
-0.622047473920142	0.952180403034495	0.711727183210966	1
-1.83470813357307	2.59620449494739	1.82727588092152	1
0.580285423231142	0.586450659924317	0.835408652814875	1
1.49070080789503	-0.61798264111281	-0.443371032164208	2
-0.423444028002825	2.81897740502305	2.44032410078448	1
0.923671709132405	-0.0770704259605182	0.192480627953608	2
0.0255945510422517	-0.634002701149666	-0.420567591909359	2
-0.230998922697792	-0.522616246111836	-0.624916998530347	2
1.25574993704517	-0.543251375732533	-0.23694734885349	2
-0.543797537556617	-0.842291647419568	-0.732145586008002	2
1.80370055334913	-0.61798264111281	-0.38561612139545	2
-2.34789508105315	3.04175031509871	3.15554702395795	1
0.0897429194772626	2.03927221975824	2.2359746941635	1
0.538781498522339	-0.299843336036177	0.192480627953608	2
0.218039656347285	-0.0770704259605182	0.396830034574597	2
-0.856797283010717	1.00825765461118	1.40478611243607	1
1.66102864533359	-0.785330383373287	-0.415673349131551	2
1.49070080789503	-0.6740598926895	-0.558880853701726	2
0.00395201698805693	1.62510742195477	1.63580575551111	1
1.64720068062208	-0.505828137959431	-0.38561612139545	2
-0.295147291132803	1.03679412441778	0.70335414450608	1
0.310099617705531	-0.946716388467122	-0.951851349965734	2
0.474633130087328	-0.411229791074007	-0.318392888598864	2
0.0255945510422517	2.37343158487173	1.92945058423201	1
0.850471228756753	-0.946716388467122	-1.04121435010476	2
1.30856191974247	0.0343160290773113	0.70335414450608	1
-1.71629392373655	2.36169671595651	2.62266865559548	1
1.33420093516798	-0.730137144266189	-0.558880853701726	2
-0.543797537556617	1.56903017037808	1.57805084474235	1
0.918017680138156	1.31268768284658	1.72903865420518	1
0.512738971849739	1.71615269558117	1.81840165434421	1
1.17770106244093	2.46626619560511	2.15559995242993	1
1.7254506169856	-0.730137144266189	-0.443371032164208	2
0.316951762442157	1.51295291880139	1.46254102320483	1
0.316951762442157	-0.561905389536121	-0.501125942932967	2
1.25595099880446	-0.61798264111281	-0.501125942932967	2
1.7254506169856	-0.393673634806052	-0.270106299857932	2
0.580285423231142	-0.866023385920204	-0.773125349687673	2
1.45838929118938	-0.381865370638697	-0.14758434871446	2
-0.152547855738993	1.4568756672247	1.52029593397359	1
0.580285423231142	1.07060867520582	1.28222365351003	1
0.647831874612545	-0.785330383373287	-0.594399349409612	2
-3.20231585412741	-0.462558373185615	-1.21994035038283	1
-0.487592396437836	0.814021214342118	0.805528847816574	1
1.95004560409258	0.702634759304289	1.31640236436905	1
1.80370055334913	-0.730137144266189	-0.616635764470485	2
1.12065703428236	-0.866023385920204	-1.04121435010476	2
1.18820348566377	-0.704637380826369	-0.23694734885349	2
0.78292477737535	-0.866023385920204	-0.594399349409612	2
0.731226603827372	-0.411229791074007	-0.318392888598864	2
0.551701571532731	-0.6740598926895	-0.558880853701726	2
-0.74418587017788	1.59372639960692	1.11205295774806	1
1.56515539348252	-0.299843336036177	0.192480627953608	2
0.864701316986831	-0.0572101253459156	-0.154596478320415	1
0.551701571532731	-0.6740598926895	-0.501125942932967	2
1.17770106244093	-0.6740598926895	-0.501125942932967	2
0.918017680138156	-0.623944378279451	-0.415673349131551	2
-0.166850554262781	-0.0770704259605182	0.294655331264102	2
0.0822019533515818	0.615716893574358	0.422952629367173	1
-2.52685134031338	0.989915672658907	0.299230651980693	1
-1.77055976513806	2.93036386006088	1.92945058423201	1
1.49070080789503	-0.6740598926895	-0.558880853701726	2
1.33420093516798	-0.6740598926895	-0.501125942932967	2
0.715378325993948	-0.623944378279451	-0.23694734885349	2
0.864701316986831	-0.6740598926895	-0.501125942932967	2
1.32329638842657	-0.866023385920204	-0.505036349270582	2
0.942951253350356	1.51295291880139	1.46254102320483	1
0.410484761652318	5.93779814608228	4.79034227692586	1
-0.770643604396913	2.28100371340959	2.53330565545645	1
1.41245087153151	-0.730137144266189	-0.674390675239243	2
-0.152547855738993	1.34472116407132	1.11601155859228	1
-0.387297664829568	0.952180403034495	0.711727183210966	1
0.346336393217307	1.25956703449344	1.41857706767954	1
1.56895074425856	-0.730137144266189	-0.558880853701726	2
0.0897429194772626	1.4823399445691	1.52075177099003	1
1.41245087153151	3.19527046610207	3.54171781088014	1
4.76816540887811	-0.0590933604510257	0.835408652814875	1
-0.230797792102518	0.279253384114221	0.53846245090469	1
0.850471228756753	-0.543251375732533	0.0311416515636011	2
0.377646069086934	-0.785330383373287	-0.862488349826704	2
0.923671709132405	-0.299843336036177	0.192480627953608	2
2.27320017153028	0.840025899881116	1.11601155859228	1
0.918017680138156	-0.946716388467122	-0.773125349687673	2
-0.770643604396913	1.63545969303425	1.72903865420518	1
0.395201698805682	-0.730137144266189	-0.558880853701726	2
-0.0951790905828855	-0.946716388467122	-0.951851349965734	2
0.985564131519559	1.47407368794041	1.55031265392712	1
3.10471623592278	1.03679412441778	1.52075177099003	1
0.647831874612545	-0.623944378279451	-0.326310348992521	2
-1.06492771235293	2.81897740502305	2.95119761733696	1
0.474633130087328	-0.411229791074007	-0.318392888598864	2
1.39084283980798	-0.381865370638697	0.0311416515636011	2
0.667078235392361	-0.411229791074007	-0.318392888598864	2
0.850471228756753	-0.866023385920204	-0.773125349687673	2
1.41245087153151	-0.449750886382742	-0.443371032164208	2
-0.778547346647192	1.4568756672247	1.9245803093549	1
-0.074297919375468	1.34472116407132	1.52029593397359	1
1.12065703428236	-0.704637380826369	-0.505036349270582	2
0.00395201698805693	0.671794145151048	0.596217361673449	1
-0.230271993345691	3.16862674142569	2.17585365490033	1
-0.230797792102518	1.17648940934125	1.23152138012979	1
0.00395201698805693	1.68118467353146	1.80907048781738	1
0.923671709132405	0.702634759304289	1.21422766105855	1
1.05311058290096	2.52308272105035	2.53330565545645	1
0.708201444259781	-0.61798264111281	-0.501125942932967	2
0.629951507896256	-0.6740598926895	-0.501125942932967	2
1.88589723565757	0.702634759304289	1.21422766105855	1
-0.10270218582777	-0.634002701149666	-0.420567591909359	2
-0.568004250252705	3.00724073633185	3.15884665642967	1
-0.615889133307858	0.591248304266459	0.499004737885091	1
-0.872482607047902	1.14818057945561	0.70335414450608	1
0.985564131519559	-0.704637380826369	-0.505036349270582	2
0.512738971849739	-0.946716388467122	-0.683762349548643	2
0.708201444259781	-0.6740598926895	-0.443371032164208	2
0.667078235392361	-0.188456880998348	0.396830034574597	2
1.95004560409258	-0.299843336036177	0.294655331264102	2
-0.770643604396913	2.44238971850343	1.99712765462227	1
-0.0385538173927593	0.145702484115141	0.396830034574597	1
1.64720068062208	-0.61798264111281	-0.38561612139545	2
1.12065703428236	-0.785330383373287	-0.594399349409612	2
1.18820348566377	-0.785330383373287	-0.326310348992521	2
1.05311058290096	-0.785330383373287	-0.594399349409612	2
1.18820348566377	-0.946716388467122	-0.773125349687673	2
0.473451635169206	1.73726192510815	1.75131557704862	1
0.377646069086934	-0.704637380826369	-0.683762349548643	2
-0.0276326392014828	1.15130167775274	1.28222365351003	1
-0.162725541964288	-0.785330383373287	-0.773125349687673	2
-0.838190055778316	2.03892470576884	1.55031265392712	1
1.7254506169856	-0.6740598926895	-0.501125942932967	2
-0.309047728466043	1.4568756672247	1.00050173705476	1
-0.359295659567814	3.04175031509871	3.56424583719992	1
0.786451380623306	-0.730137144266189	-0.616635764470485	2
1.25595099880446	-0.61798264111281	-0.501125942932967	2
0.918017680138156	-0.543251375732533	-0.505036349270582	2
0.512738971849739	-0.623944378279451	-0.326310348992521	2
0.864701316986831	-0.61798264111281	-0.38561612139545	2
1.11611681443744	-0.411229791074007	-0.011868778667381	2
0.346336393217307	0.925407669379948	1.21422766105855	1
-0.568004250252705	2.68446872614418	2.71203165573452	1
0.445192520468337	-0.220479365544861	-0.505036349270582	2
-0.635550701634108	2.03892470576884	1.72903865420518	1
0.310099617705531	-0.623944378279451	-0.683762349548643	2
3.2904493442561	6.67206006385682	7.64231647546201	1
-0.432911347489899	3.08793373887877	3.15884665642967	1
-0.423444028002825	-0.522616246111836	-0.420567591909359	2
0.445192520468337	1.23199468029966	1.192860653371	1
1.41245087153151	-0.505828137959431	-0.38561612139545	2
1.69345213035254	1.70511285464475	2.54249880409498	1
-1.40454683755539	0.111021629384153	-0.0968415675516559	1
0.629951507896256	1.34472116407132	1.23152138012979	1
-1.10837586130393	1.79684569812809	1.192860653371	1
-0.359295659567814	-0.411229791074007	-0.114043481977875	2
2.87686477019884	-0.0590933604510257	0.835408652814875	1
1.7254506169856	-0.61798264111281	-0.443371032164208	2
0.03991381217992	-0.946716388467122	-1.04121435010476	2
0.60292986695735	-0.411229791074007	-0.21621818528837	2
0.667078235392361	-0.299843336036177	0.0903059246431134	2
1.18026518287245	-0.411229791074007	-0.21621818528837	2
0.395201698805682	1.96157093141491	1.46254102320483	1
1.49070080789503	-0.6740598926895	-0.501125942932967	2
1.18820348566377	-0.139786362997944	0.299230651980693	2
1.9987609022406	0.505757657377399	0.746045652675845	1
-0.856797283010717	0.44748513884429	0.191932986292138	1
0.218039656347285	-0.522616246111836	-0.21621818528837	2
1.37271028817748	0.814021214342118	1.21422766105855	1
0.786451380623306	-0.337596383229363	-0.154596478320415	2
0.60292986695735	-0.299843336036177	-0.011868778667381	2
1.02120118971388	-0.6740598926895	-0.558880853701726	2
0.60292986695735	-0.411229791074007	-0.114043481977875	2
2.0384503624397	-0.61798264111281	-0.327861210626691	2
-0.152547855738993	1.00825765461118	0.769482093979725	1
0.512738971849739	-0.301172368091779	-0.505036349270582	2
-0.359295659567814	1.03679412441778	1.00987825443756	1
0.0897429194772626	-0.522616246111836	-0.21621818528837	2
-0.808334238612891	-0.634002701149666	-0.624916998530347	2
0.512738971849739	-0.704637380826369	-0.23694734885349	2
-0.162725541964288	1.15130167775274	0.924771652953906	1
0.985564131519559	-1.02740939101404	-0.951851349965734	2
-0.615889133307858	-0.634002701149666	-0.522742295219853	2
-0.10270218582777	1.92788576472041	1.52075177099003	1
0.316951762442157	0.3914078872676	0.249687897060896	1
0.923671709132405	-0.411229791074007	-0.21621818528837	2
0.731226603827372	-0.411229791074007	-0.21621818528837	2
0.00395201698805693	1.51295291880139	1.34703120166731	1
0.282188024782296	-0.188456880998348	0.294655331264102	2
0.238701826078632	-0.730137144266189	-0.558880853701726	2
0.715378325993948	-0.785330383373287	-0.683762349548643	2
1.39084283980798	-0.301172368091779	0.209867651841662	2
0.918017680138156	-0.785330383373287	-0.505036349270582	2
1.25574993704517	-0.623944378279451	-0.505036349270582	2
0.667078235392361	-0.299843336036177	0.192480627953608	2
0.731226603827372	-0.411229791074007	-0.21621818528837	2
-0.297818444727094	1.47407368794041	1.81840165434421	1
0.316951762442157	1.90549367983822	1.80907048781738	1
-0.935047219374242	0.896103151457806	0.769482093979725	1
0.667078235392361	-0.522616246111836	-0.114043481977875	2
0.580285423231142	-0.704637380826369	-0.23694734885349	2
-0.230998922697792	0.925407669379948	0.907703551127069	1
0.715378325993948	-0.0590933604510257	-0.14758434871446	2
0.153891287912274	-0.522616246111836	-0.318392888598864	2
-0.74418587017788	1.59372639960692	1.62292647430053	1
0.310099617705531	1.15130167775274	1.192860653371	1
1.05311058290096	-0.704637380826369	-0.23694734885349	2
0.153891287912274	-0.411229791074007	-0.114043481977875	2
0.850471228756753	0.828529667565071	1.37158665364906	1
-1.70641139670304	2.15065867479607	0.907703551127069	1
1.25574993704517	-0.220479365544861	0.567319652397784	2
1.25595099880446	-0.786214395842879	-0.616635764470485	2
-0.423444028002825	-0.411229791074007	-0.21621818528837	2
2.74269978971143	2.69057520191187	2.50212941704249	1
1.17770106244093	-0.61798264111281	-0.443371032164208	2
-0.615889133307858	2.70759094998522	2.54249880409498	1
0.238701826078632	2.07372543456828	2.15559995242993	1
1.56895074425856	-0.6740598926895	-0.558880853701726	2
2.27320017153028	-0.61798264111281	-0.38561612139545	2
0.410484761652318	-0.411229791074007	-0.318392888598864	2
-0.230271993345691	1.07060867520582	0.746045652675845	1
1.12065703428236	-0.704637380826369	-0.415673349131551	2
-0.0951790905828855	1.79684569812809	1.81840165434421	1
0.175006714942726	-0.866023385920204	-0.505036349270582	2
0.60292986695735	-0.411229791074007	0.0903059246431134	2
-0.297818444727094	2.11961770831576	2.26521665503936	1
1.7254506169856	-0.61798264111281	-0.38561612139545	2
1.17770106244093	-0.6740598926895	-0.616635764470485	2
-0.0951790905828855	2.28100371340959	2.62266865559548	1
-0.365364896108497	0.344371652283564	0.0311416515636011	1
-0.10270218582777	-0.522616246111836	-0.420567591909359	2
0.410484761652318	-0.522616246111836	-0.114043481977875	2
0.346336393217307	1.14818057945561	0.907703551127069	1
0.474633130087328	-0.522616246111836	-0.114043481977875	2
0.218039656347285	1.4823399445691	1.52075177099003	1
0.708201444259781	-0.730137144266189	-0.558880853701726	2
1.52593574257078	1.877538700675	2.26521665503936	1
-0.622047473920142	0.952180403034495	1.00050173705476	1
0.795374972262383	4.60116068562832	4.89251698023635	1
0.0897429194772626	-0.299843336036177	0.0903059246431134	2
1.33420093516798	-0.6740598926895	-0.443371032164208	2
-0.230271993345691	1.47407368794041	1.10349765323197	1


==> figures/review/data_forest_non_vs_hinoki_N_500.csv <==
x	y	z	label
1.06219573346689	-0.777175362080415	-0.521031101164361	2
1.30758000943312	-0.206272113413738	0.123368754489681	2
2.03424887188017	-0.337756211412245	-0.207308713518769	2
1.46721787447242	-0.526078704555747	-0.270053191047888	2
3.8163462923045	1.73379121316627	1.86325904494214	1
1.22994754888896	-0.911948746711429	-0.76319113464456	2
1.48439696393078	-0.108188362507028	-0.401088905597592	2
-0.400334122538441	-0.735529588387006	-0.76319113464456	1
0.981191305265788	-0.651627033318081	-0.395542146106124	2
0.686520325079827	-0.735529588387006	-0.664684480296311	2
-0.395883974153016	1.16882373373577	1.17306979212183	1
0.841785246168151	-0.735529588387006	-0.172151208555066	2
0.171147023254727	1.60824288440394	1.7377700898839	1
1.30758000943312	-0.647320009224795	-0.369164517251564	2
2.60127986928791	-0.588852868936914	-0.332797668577006	2
-0.52795141408205	2.2442574979576	1.53623841984917	1
0.0654606407265308	1.29329073234386	1.10843529797217	1
0.819182448863576	-0.651627033318081	-0.458286623635243	2
0.252151451455833	1.79656537754744	1.54953665729654	1
-1.32069471451135	0.13943751754188	0.0294282778350208	1
0.997050167256475	-0.823739167549218	-0.566177825948062	2
1.46284493052145	-0.823739167549218	-0.566177825948062	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.325772140226425	-0.479627182580391	-0.185830313881286	2
1.54047739106561	-0.823739167549218	-0.566177825948062	2
1.06219573346689	-0.714401197699248	-0.709264533751716	2
0.997050167256475	2.08717694480376	2.29051515015116	1
1.46721787447242	-0.777175362080415	-0.521031101164361	2
-1.0990262674359	1.6461290489927	1.60096856971342	1
-1.4426552222697	2.49188337800651	1.10572123641655	1
0.576169164260257	-0.526078704555747	-0.458286623635243	2
0.630673409622309	-0.479627182580391	0.0294282778350208	2
1.22994754888896	1.73433862815491	1.99499518710641	1
-0.476888402354122	-0.651627033318081	-0.521031101164361	2
0.495164736059151	1.6710170487851	1.36130322470919	1
1.54822230267353	-0.588852868936914	-0.458286623635243	2
1.30520901807021	-0.651627033318081	-0.521031101164361	2
1.54047739106561	-0.735529588387006	-0.76319113464456	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.874594425139016	-0.232001302531482	0.137057573693174	2
-0.943761346347575	1.91075778647934	3.07856838493715	1
0.752633917380662	-0.355814242555937	-0.0782010180231324	2
0.252151451455833	1.92211370630977	1.86325904494214	1
0.414160307858045	2.04766203507211	1.98874800000037	1
1.66733772556831	-0.232001302531482	0.35231616540948	2
-1.25429118852422	0.675823678208377	0.0248621001414324	1
0.73817802066247	2.04766203507211	1.98874800000037	1
3.13086381866856	1.25375397776197	1.75149701156547	1
1.9722389949642	0.882315157688606	1.42860912399101	1
0.569693155743132	-0.355814242555937	-0.185830313881286	2
1.69574231215393	-0.647320009224795	-0.467671171599813	2
1.46721787447242	-0.588852868936914	-0.395542146106124	2
0.090142595053621	1.60824288440394	1.29855874718007	1
1.11851544065572	-0.355814242555937	0.244686869551327	2
-0.101089636927813	0.882315157688606	0.890462644700246	1
-0.633231504170927	2.70464399893924	2.29051515015116	1
-3.42800008376076	-0.470900850900372	-1.25572440638581	1
0.375990482903179	-0.647320009224795	-0.369164517251564	2
2.4392710128857	-0.46330454017458	-0.207308713518769	2
0.090142595053621	1.41992039126044	1.36130322470919	1
0.386752394105602	1.74900573785979	1.75149701156547	1
0.919417706712313	-0.735529588387006	-0.172151208555066	2
0.298358022359017	-1.00015832587364	-1.05871109768931	2
1.79123558727685	-0.588852868936914	-0.395542146106124	2
-2.78422080761159	-0.974878942678208	-1.58501116003728	2
0.919417706712313	2.08717694480376	2.09350184145466	1
0.981191305265788	2.36153285697794	1.86325904494214	1
-0.16206989080699	3.48238689820215	3.90408292872854	1
1.30145620229325	1.74900573785979	2.18201419499808	1
1.06219573346689	-0.714401197699248	-0.583775578693479	2
-0.400334122538441	2.96927273642588	3.07856838493715	1
-0.233875117750803	1.2943720624981	1.17306979212183	1
1.71023115907574	-0.714401197699248	-0.646520056222598	2
1.30758000943312	-0.911948746711429	-0.664684480296311	2
0.657173592461364	2.29875869259678	1.67502561235478	1
0.73817802066247	1.85933954192861	1.67502561235478	1
0.841785246168151	-1.00015832587364	-0.664684480296311	2
0.752633917380662	-0.355814242555937	0.244686869551327	2
0.375990482903179	-0.470900850900372	-0.0736445542068167	2
1.24047594841408	0.758502217664152	0.9980919405584	1
0.495164736059151	2.42430702135911	2.4279593427042	1
0.0654606407265308	-0.823739167549218	-0.76319113464456	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.143093101270693	2.08717694480376	2.29051515015116	1
0.325772140226425	-0.355814242555937	0.0294282778350208	2
-0.638897258756334	0.603856254305262	0.294647106714177	1
-0.71990168695744	1.1060495693546	0.92209188200536	1
1.69574231215393	-0.559110430062583	-0.172151208555066	2
1.30758000943312	-0.911948746711429	-0.369164517251564	2
-0.0121718198176311	1.6461290489927	1.30544860666867	1
-0.34501065244452	-0.355814242555937	0.0294282778350208	2
1.71023115907574	-0.651627033318081	-0.583775578693479	2
-1.32069471451135	-0.851066002653754	-0.939235384888358	2
1.22420458986911	2.36153285697794	2.17698143258773	1
1.24047594841408	-0.355814242555937	0.137057573693174	2
-2.17441826881982	0.510876337615243	-0.185830313881286	1
0.576169164260257	1.79656537754744	1.67502561235478	1
0.508712901863955	1.37756691778642	1.10572123641655	1
1.54047739106561	-0.911948746711429	-1.05871109768931	2
-0.0718662613485912	1.73379121316627	1.17306979212183	1
1.62922673087464	-0.651627033318081	-0.458286623635243	2
0.919417706712313	-0.911948746711429	-0.76319113464456	2
0.453622943447341	-0.470900850900372	-0.467671171599813	2
0.090142595053621	1.60824288440394	1.61228113482566	1
0.252151451455833	1.1060495693546	0.796602926947124	1
0.220725561814855	1.29329073234386	1.50246191536517	1
-0.633231504170927	1.46970989066828	1.30544860666867	1
0.608887864535665	-1.08836790503585	-0.960204443341058	2
0.264791886347248	0.13943751754188	0.35231616540948	1
0.981191305265788	-0.588852868936914	-0.458286623635243	2
0.333155879656939	2.17321036383444	1.92600352247125	1
-1.02139380689174	2.52822484061482	2.68454176754416	1
1.30758000943312	-0.559110430062583	-0.467671171599813	2
0.813614171259839	-0.479627182580391	0.0294282778350208	2
0.813614171259839	-0.355814242555937	-0.185830313881286	1
-0.633231504170927	0.322985361559531	-0.172151208555066	1
1.22420458986911	2.48708118574028	2.23972591011684	1
1.79123558727685	-0.588852868936914	-0.521031101164361	2
1.46721787447242	-0.714401197699248	-0.583775578693479	2
1.71023115907574	3.17759699393312	2.99265964046627	1
0.386752394105602	-0.355814242555937	-0.0782010180231324	2
0.495164736059151	-0.777175362080415	-0.709264533751716	2
-0.649911921840404	1.37756691778642	0.890462644700246	1
0.630673409622309	-0.479627182580391	0.0294282778350208	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.691653663501485	-0.232001302531482	0.35231616540948	2
-0.52795141408205	1.87281867788424	1.32097982813286	1
0.220725561814855	0.587614099046166	0.812915334927425	1
2.03321924884338	-0.232001302531482	0.459945461267634	2
3.32602398358133	0.764033257370588	1.30544860666867	1
1.54047739106561	-0.735529588387006	-0.467671171599813	2
1.79123558727685	-0.651627033318081	-0.521031101164361	2
-0.71990168695744	0.101662939255925	-0.0818197584605328	1
0.252151451455833	-0.149433718268744	-0.270053191047888	1
-1.85396368177293	-0.965497855223917	-0.960242443868189	2
0.264791886347248	-0.355814242555937	-0.185830313881286	2
4.17998104956712	0.764033257370588	1.50246191536517	1
0.608887864535665	-1.00015832587364	-0.960204443341058	2
0.386752394105602	0.0156245775174262	0.567574757125787	2
-0.0121718198176311	2.70464399893924	1.50246191536517	1
1.61810985160977	-0.118062534251526	0.418888717534429	2
1.22994754888896	-1.00015832587364	-1.05871109768931	2
1.69574231215393	-0.206272113413738	0.714408680579176	2
1.85100723324226	-0.294481692575949	0.32038206318618	2
-0.0898042803617931	1.6461290489927	2.09350184145466	1
-1.50363547614888	1.00612809771306	0.244686869551327	1
1.30758000943312	-0.206272113413738	0.32038206318618	2
0.453622943447341	-0.911948746711429	-0.467671171599813	2
0.220725561814855	1.73433862815491	1.99499518710641	1
-0.555599043626765	0.764033257370588	0.911421989275674	1
1.30520901807021	-0.588852868936914	-0.270053191047888	2
0.0818511247097176	2.2442574979576	1.75149701156547	1
-1.61095039716961	-0.0866595538875767	-0.395542146106124	1
-2.65167547831914	1.11687157401943	0.418888717534429	1
1.78929823332667	1.99663161790869	2.827789970147	1
0.386752394105602	1.25375397776197	1.42860912399101	1
2.35826658468459	-0.588852868936914	-0.270053191047888	2
-0.16206989080699	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-0.559110430062583	-0.270657862903315	2
-0.710863964715089	2.26359610312818	1.79798187840992	1
-0.167436740905955	-1.08836790503585	-1.15721775203756	2
0.220725561814855	-0.647320009224795	-0.467671171599813	2
-1.02139380689174	1.99896736564155	1.40395526101692	1
-1.64245349124503	2.35180568229039	2.29051515015116	1
0.142831378588894	0.263250457566335	0.567574757125787	1
0.333155879656939	0.792178747448763	0.54562501683065	1
-0.0718662613485912	1.54546872002277	1.29855874718007	1
0.686520325079827	-0.823739167549218	-0.861697788992809	2
0.325772140226425	-0.355814242555937	0.0294282778350208	2
1.42341671005161	2.2442574979576	2.39727278671439	1
0.99655493289737	-0.479627182580391	-0.0782010180231324	2
-1.72008595178919	2.61643441977703	2.98006173058891	1
0.203811632468071	-0.479627182580391	-0.185830313881286	2
1.62922673087464	-0.526078704555747	-0.521031101164361	2
1.05753518677655	0.0156245775174262	0.35231616540948	2
0.143093101270693	2.61643441977703	2.19200849580291	1
-0.557892830555228	0.980501240592265	0.859347404476242	1
-0.223050144686166	3.23476101815324	2.72016067428885	1
0.819182448863576	-0.651627033318081	-0.521031101164361	2
-0.771872429598758	0.387063397590789	0.0294282778350208	1
-0.477966583082603	2.26359610312818	1.99499518710641	1
0.874594425139016	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-1.00015832587364	-0.76319113464456	2
-0.893832937357111	2.73950925805542	1.96675560328178	1
-0.152870689549697	2.23598452821561	2.99265964046627	1
1.22994754888896	0.940452415695011	1.60096856971342	1
2.39443445705139	-0.559110430062583	-0.0736445542068167	2
0.813614171259839	-0.232001302531482	0.244686869551327	2
0.252151451455833	1.98488787069094	2.05149247752949	1
1.11851544065572	-0.232001302531482	0.0294282778350208	2
0.630673409622309	-0.355814242555937	-0.616347497313898	1
-0.0718662613485912	0.729404583067596	2.11423695505861	1
0.99655493289737	0.263250457566335	0.459945461267634	1
0.220725561814855	-1.00015832587364	-0.960204443341058	2
-0.314879545951909	1.16882373373577	1.17306979212183	1
-2.05245776106147	3.48238689820215	3.47356574529592	1
0.264791886347248	1.74900573785979	1.75149701156547	1
1.22420458986911	1.79656537754744	1.67502561235478	1
0.576169164260257	0.541082089924095	0.357391584243295	1
0.495164736059151	1.73379121316627	2.74168173034979	1
0.508712901863955	1.12994103773751	1.42860912399101	1
0.841785246168151	-0.294481692575949	-0.467671171599813	2
-0.477966583082603	1.46970989066828	1.50246191536517	1
1.61810985160977	-0.735529588387006	-0.172151208555066	2
0.576169164260257	1.79656537754744	1.67502561235478	1
-0.555599043626765	2.35180568229039	2.48752845884766	1
1.69574231215393	-0.559110430062583	-0.467671171599813	2
0.841785246168151	1.91075778647934	2.09350184145466	1
3.55892136521382	-0.0298529550893146	1.00992864362392	1
-0.466971160202874	-0.603440122604845	-0.508718201455745	2
1.46721787447242	2.86372617202728	2.4279593427042	1
0.997050167256475	-0.647320009224795	-0.172151208555066	2
-1.95298333342168	1.29329073234386	0.812915334927425	1
-0.0121718198176311	1.20508115318165	0.911421989275674	1
-0.405990906323697	3.11094807812878	2.827789970147	1
1.87224001547795	-0.714401197699248	-0.521031101164361	2
-0.405990906323697	0.758502217664152	0.67520405298394	1
2.11525330008127	-0.714401197699248	-0.583775578693479	2
1.05753518677655	-0.232001302531482	0.35231616540948	2
-0.557892830555228	1.73379121316627	2.17698143258773	1
0.143093101270693	0.23477578239732	0.32038206318618	1
-0.633231504170927	1.82254820731713	1.99499518710641	1
2.46008102599761	1.25375397776197	1.53623841984917	1
1.46721787447242	-0.651627033318081	-0.458286623635243	2
-0.233875117750803	2.23598452821561	3.24363755058274	1
0.935574679018193	1.74900573785979	2.18201419499808	1
0.630673409622309	-0.355814242555937	-0.0782010180231324	2
1.07468262780064	-0.0298529550893146	-0.0736445542068167	2
1.30758000943312	-0.294481692575949	-0.0736445542068167	2
-0.16206989080699	1.25375397776197	1.21335053227471	1
1.38621344627132	-0.714401197699248	-0.646520056222598	2
1.46721787447242	-0.651627033318081	-0.458286623635243	2
-0.101089636927813	-0.479627182580391	-0.401088905597592	2
-0.322701661994279	0.23477578239732	-0.664684480296311	1
1.22994754888896	-0.559110430062583	0.123368754489681	2
2.60127986928791	1.04327540497343	1.29855874718007	1
1.62922673087464	-0.651627033318081	-0.395542146106124	2
0.143093101270693	-1.00015832587364	-0.960204443341058	2
1.79123558727685	-0.651627033318081	-0.521031101164361	2
2.52106127987679	1.12994103773751	1.85912630742363	1
1.1523150883448	-0.823739167549218	-0.566177825948062	2
1.42341671005161	0.13943751754188	0.890462644700246	1
1.71023115907574	-0.651627033318081	-0.521031101164361	2
0.264791886347248	-0.479627182580391	-0.508718201455745	2
0.252151451455833	2.23598452821561	2.05149247752949	1
-0.16206989080699	-0.355814242555937	0.0294282778350208	2
1.38521246997728	1.6461290489927	1.79798187840992	1
1.46721787447242	-0.588852868936914	-0.458286623635243	2
-0.0898042803617931	2.35180568229039	2.58603511319591	1
5.73263026045036	-0.0298529550893146	1.00992864362392	1
1.62922673087464	-0.651627033318081	-0.458286623635243	2
0.608887864535665	-0.647320009224795	-0.664684480296311	2
0.841785246168151	-0.647320009224795	-0.270657862903315	2
0.0091381668525149	1.41992039126044	1.42404770223831	1
-0.557892830555228	0.541082089924095	0.92209188200536	1
1.46284493052145	-0.823739167549218	-0.467671171599813	2
0.090142595053621	1.23159789811693	0.92209188200536	1
1.46284493052145	-0.735529588387006	-0.172151208555066	2
0.752633917380662	-0.355814242555937	0.0294282778350208	2
0.203811632468071	2.73950925805542	2.18201419499808	1
0.608887864535665	3.1456918947503	3.07856838493715	1
-1.33192364906839	3.05748231558809	2.68454176754416	1
1.24047594841408	-0.355814242555937	0.0294282778350208	2
0.608887864535665	1.91075778647934	1.89648853275817	1
0.874594425139016	-0.355814242555937	-0.0782010180231324	2
0.764152785623989	1.38150031150607	1.40395526101692	1
2.03321924884338	-0.108188362507028	0.567574757125787	2
0.900186877064682	-0.714401197699248	-0.709264533751716	2
1.1794956945349	-0.232001302531482	0.35231616540948	2
0.819182448863576	0.854952911829931	0.608369494359769	1
1.46284493052145	-0.559110430062583	-0.0736445542068167	2
-0.0898042803617931	0.146566203235108	0.123368754489681	1
0.143093101270693	1.99896736564155	2.09350184145466	1
1.05753518677655	-0.355814242555937	-0.0782010180231324	2
0.0818511247097176	-0.355814242555937	-0.185830313881286	2
0.0091381668525149	1.1060495693546	0.733858449418005	1
-1.20592825616408	0.227211268018259	-0.0190752809314145	1
2.00627215433058	2.08717694480376	2.58603511319591	1
0.919417706712313	1.29329073234386	1.30544860666867	1
0.0818511247097176	-0.108188362507028	0.244686869551327	1
0.576169164260257	2.23598452821561	2.05149247752949	1
0.447732647984778	-0.108188362507028	0.459945461267634	2
0.686520325079827	-0.735529588387006	-0.861697788992809	2
1.77337477269809	-0.911948746711429	-0.467671171599813	2
-2.26351317559833	0.587614099046166	0.0248621001414324	1
0.919417706712313	-0.823739167549218	-0.664684480296311	2
1.07468262780064	-0.647320009224795	-0.172151208555066	2
0.386752394105602	-0.479627182580391	0.137057573693174	2
0.691653663501485	-0.232001302531482	0.244686869551327	2
-0.400334122538441	3.32211105307472	3.5711016566784	1
0.981191305265788	2.80095200764611	2.67893725282067	1
0.73817802066247	-0.777175362080415	-0.583775578693479	2
-0.638897258756334	1.23159789811693	1.61228113482566	1
0.0818511247097176	-0.479627182580391	-0.293459609739439	2
-0.555599043626765	1.82254820731713	1.30544860666867	1
0.569693155743132	-0.479627182580391	0.0294282778350208	2
2.00627215433058	1.29329073234386	1.60096856971342	1
-0.588931667961227	-0.603440122604845	-0.508718201455745	2
2.1615370754189	-0.823739167549218	-0.369164517251564	2
-2.25898582277846	-0.46330454017458	-0.583775578693479	1
-0.322701661994279	1.82254820731713	1.60096856971342	1
1.54822230267353	-0.777175362080415	-0.521031101164361	2
1.54822230267353	-0.714401197699248	-0.521031101164361	2
0.203811632468071	-0.603440122604845	-0.293459609739439	2
0.569693155743132	6.70152333883795	5.19563447902637	1
0.143093101270693	1.38150031150607	1.30544860666867	1
0.264791886347248	2.36807043798206	2.50490208257254	1
-0.245069201450117	3.41032063223693	3.5711016566784	1
0.333155879656939	1.60824288440394	1.54953665729654	1
1.30758000943312	-0.823739167549218	-0.467671171599813	2
0.264791886347248	-0.232001302531482	0.244686869551327	2
-0.395883974153016	1.16882373373577	0.859347404476242	1
1.143200161668	-0.777175362080415	-0.709264533751716	2
0.630673409622309	-0.355814242555937	-0.185830313881286	2
-0.52795141408205	2.86332219807987	2.28964349085624	1
1.54047739106561	-1.00015832587364	-0.76319113464456	2
2.03424887188017	-0.588852868936914	-0.332797668577006	2
-0.314879545951909	1.4826945556416	1.7377700898839	1
0.495164736059151	-0.714401197699248	-0.521031101164361	2
0.508712901863955	1.50137985781088	1.64386771570732	1
-1.44894154076739	-0.212207882649911	-0.207308713518769	1
-0.0121718198176311	3.49853021139914	2.48752845884766	1
-0.555599043626765	2.17538652396597	2.09350184145466	1
0.997050167256475	-0.647320009224795	-0.270657862903315	2
0.325772140226425	-0.355814242555937	-0.0782010180231324	2
-0.167436740905955	0.411194940721743	0.123368754489681	1
-0.101089636927813	1.25375397776197	0.890462644700246	1
1.143200161668	-0.588852868936914	-0.332797668577006	2
0.900186877064682	-0.714401197699248	-0.646520056222598	2
0.090142595053621	1.73379121316627	1.7377700898839	1
-0.34501065244452	-0.479627182580391	-0.401088905597592	2
0.99655493289737	-0.479627182580391	-0.185830313881286	2
1.30758000943312	-0.823739167549218	-0.467671171599813	2
1.143200161668	-0.651627033318081	-0.458286623635243	2
1.30145620229325	-0.355814242555937	-0.0782010180231324	2
0.630673409622309	-0.355814242555937	-0.185830313881286	2
2.09419950272255	1.25375397776197	1.75149701156547	1
-0.223050144686166	-0.355814242555937	-0.0782010180231324	2
1.71023115907574	-0.46330454017458	-0.332797668577006	2
-0.893832937357111	2.12044455793315	1.75149701156547	1
0.0091381668525149	0.415533761161761	0.671113971888887	1
1.54822230267353	-0.588852868936914	-0.458286623635243	2
0.691653663501485	0.510876337615243	0.890462644700246	1
0.325772140226425	-0.355814242555937	0.0294282778350208	2
1.05753518677655	-0.108188362507028	0.459945461267634	2
1.71023115907574	-0.400530375793413	-0.395542146106124	2
0.447732647984778	-0.355814242555937	-0.0782010180231324	2
-0.557892830555228	0.729404583067596	0.608369494359769	1
1.11851544065572	5.33958099856896	5.41089307074268	1
0.764152785623989	-0.206272113413738	-0.467671171599813	2
1.95324444367906	-0.588852868936914	-0.332797668577006	2
1.30758000943312	1.46970989066828	1.99499518710641	1
0.900186877064682	1.60824288440394	1.42404770223831	1
1.79123558727685	-0.651627033318081	-0.458286623635243	2
0.813614171259839	-0.355814242555937	0.244686869551327	2
-1.17665872798006	0.23477578239732	0.32038206318618	1
1.06219573346689	2.48708118574028	3.8083378483448	1
-0.152870689549697	1.16882373373577	0.859347404476242	1
3.65433743590229	7.57178850061482	8.38868470797044	1
-0.101089636927813	-0.355814242555937	-0.616347497313898	1
-1.50363547614888	3.35857395817769	2.18201419499808	1
0.99655493289737	1.62519279783533	1.96675560328178	1
1.07468262780064	-0.823739167549218	-0.664684480296311	2
1.48439696393078	1.00612809771306	1.42860912399101	1
-1.33192364906839	-0.647320009224795	-1.05871109768931	2
-1.25971446063217	3.11094807812878	4.11934152044484	1
1.05753518677655	-0.108188362507028	0.137057573693174	2
1.05753518677655	-0.355814242555937	0.137057573693174	2
0.264791886347248	-0.355814242555937	0.0294282778350208	2
2.03424887188017	-0.651627033318081	-0.458286623635243	2
0.608887864535665	1.29329073234386	1.40395526101692	1
0.935574679018193	5.2157680585445	5.30326377488453	1
2.11525330008127	-0.588852868936914	-0.332797668577006	2
-0.223050144686166	-0.479627182580391	-0.293459609739439	2
0.981191305265788	-0.714401197699248	-0.521031101164361	2
1.60635747168914	2.2442574979576	2.72016067428885	1
1.22994754888896	-0.823739167549218	-0.861697788992809	2
-0.771872429598758	1.25375397776197	0.782833348842093	1
1.61810985160977	-0.735529588387006	-0.369164517251564	2
0.264791886347248	-0.479627182580391	-0.0782010180231324	2
1.62922673087464	-0.651627033318081	-0.521031101164361	2
-0.395883974153016	1.04327540497343	0.608369494359769	1
-1.74755649166559	2.49188337800651	0.9980919405584	1
-0.800906115158546	0.729404583067596	1.11032531459272	1
0.841785246168151	2.52822484061482	2.58603511319591	1
0.919417706712313	-0.911948746711429	-0.76319113464456	2
1.61810985160977	-1.00015832587364	-0.76319113464456	2
0.819182448863576	-0.714401197699248	-0.583775578693479	2
0.495164736059151	1.4826945556416	1.7377700898839	1
-0.040109383048636	1.12994103773751	1.10572123641655	1
2.03424887188017	-0.714401197699248	-0.395542146106124	2
0.576169164260257	-0.651627033318081	-0.583775578693479	2
0.386752394105602	-0.479627182580391	-0.0782010180231324	2
-0.284030398565343	-0.355814242555937	-0.508718201455745	1
0.375990482903179	3.67494936972357	3.7681149653749	1
1.46284493052145	-0.647320009224795	-0.369164517251564	2
-0.71990168695744	0.478307925542928	0.357391584243295	1
-0.322701661994279	2.08717694480376	1.89648853275817	1
-0.557892830555228	0.478307925542928	0.294647106714177	1
-0.245069201450117	-0.0298529550893146	0.123368754489681	1
2.54969937813971	0.587614099046166	0.911421989275674	1
-0.557892830555228	1.35714622687927	1.17306979212183	1
-1.62559598390723	0.882315157688606	1.10572123641655	1
1.85027848720584	2.36807043798206	2.93541926600516	1
-1.56461573002806	2.98713513810433	2.07438489913993	1
1.46721787447242	-0.651627033318081	-0.583775578693479	2
0.874594425139016	-0.355814242555937	-0.185830313881286	2
1.30758000943312	-0.647320009224795	-0.369164517251564	2
-0.284030398565343	1.00612809771306	0.9980919405584	1
0.919417706712313	-0.911948746711429	-0.861697788992809	2
0.447732647984778	4.10145159832442	4.01171222458669	1
0.0091381668525149	1.85933954192861	1.67502561235478	1
1.79123558727685	-0.588852868936914	-0.395542146106124	2
0.900186877064682	2.61262951450261	2.36521486517508	1
0.569693155743132	2.36807043798206	2.50490208257254	1
0.841785246168151	0.940452415695011	1.50246191536517	1
-0.16206989080699	2.12044455793315	2.07438489913993	1
-0.0718662613485912	2.04766203507211	2.23972591011684	1
0.919417706712313	1.20508115318165	1.50246191536517	1
0.569693155743132	3.6061998382266	3.79645363287038	1
0.0818511247097176	-0.603440122604845	-0.293459609739439	2
0.657173592461364	-0.714401197699248	-0.521031101164361	2
1.22994754888896	-0.470900850900372	-0.172151208555066	2
0.900186877064682	-0.651627033318081	-0.458286623635243	2
1.05753518677655	0.882315157688606	1.42860912399101	1
1.85100723324226	2.61643441977703	2.38902180449941	1
0.874594425139016	-0.355814242555937	-0.0782010180231324	2
2.21616001048091	1.12994103773751	1.64386771570732	1
1.36243645617243	1.25375397776197	1.85912630742363	1
3.08730643849455	3.11482282955195	2.80442620787891	1
1.95324444367906	-0.46330454017458	-0.332797668577006	2
0.0654606407265308	2.44001526145261	2.09350184145466	1
-1.48718857015671	-1.35299664252249	-1.55124436943055	2
-0.52795141408205	1.87281867788424	1.85912630742363	1
0.264791886347248	3.97763865829996	4.01171222458669	1
-0.638897258756334	-0.0238853895064096	-0.0818197584605328	1
-1.198734206753	1.99663161790869	1.42860912399101	1
-0.101089636927813	-0.355814242555937	-0.508718201455745	2
-1.25429118852422	1.38150031150607	0.812915334927425	1
0.752633917380662	-0.232001302531482	0.137057573693174	2
1.95324444367906	-0.588852868936914	-0.332797668577006	2
0.919417706712313	0.675823678208377	1.00992864362392	1
1.30758000943312	-0.911948746711429	-0.76319113464456	2
1.38521246997728	-0.823739167549218	-0.76319113464456	2
1.48439696393078	1.00612809771306	1.10572123641655	1
1.38521246997728	-1.08836790503585	-0.960204443341058	2
1.22420458986911	-0.714401197699248	-0.521031101164361	2
-0.633231504170927	2.52822484061482	2.88155507624066	1
1.143200161668	0.0388887748747576	-0.0818197584605328	1
0.813614171259839	-0.108188362507028	0.567574757125787	2
1.11851544065572	-0.479627182580391	-0.0782010180231324	2
0.813614171259839	-0.232001302531482	0.35231616540948	2
1.54047739106561	-0.735529588387006	-0.369164517251564	2
-0.405990906323697	-0.603440122604845	-0.401088905597592	2
1.87224001547795	-0.714401197699248	-0.521031101164361	2
-1.32069471451135	1.87281867788424	1.21335053227471	1
1.42341671005161	-0.232001302531482	0.0294282778350208	1
0.752633917380662	6.94914921888686	5.84141025417529	1
0.813614171259839	-0.355814242555937	-0.185830313881286	2
1.61810985160977	-0.823739167549218	-0.270657862903315	2
1.22420458986911	-0.526078704555747	-0.458286623635243	2
-0.866128885803413	2.35180568229039	2.38902180449941	1
-0.943761346347575	2.35180568229039	1.99499518710641	1
2.03424887188017	-0.588852868936914	-0.395542146106124	2
0.0208708708305408	0.0156245775174262	0.459945461267634	2
0.142831378588894	-0.232001302531482	-0.185830313881286	2
1.92863969378642	-0.38269127173816	-0.0736445542068167	2
2.68228429748902	-0.651627033318081	-0.395542146106124	2
1.06219573346689	-0.274982047031078	-0.0818197584605328	2
0.981191305265788	-0.714401197699248	-0.521031101164361	2
1.54822230267353	-0.777175362080415	-0.583775578693479	2
-0.314879545951909	-0.839949526461583	-0.709264533751716	2
0.935574679018193	-0.355814242555937	-0.0782010180231324	2
1.71023115907574	3.67979030898245	3.93382680340304	1
-1.5299459689685	0.289985432399426	0.294647106714177	1
1.07468262780064	-0.470900850900372	-0.0736445542068167	2
1.38521246997728	-0.735529588387006	-0.467671171599813	2
1.30520901807021	-0.714401197699248	-0.583775578693479	2
0.447732647984778	-0.479627182580391	-0.185830313881286	2
0.764152785623989	-0.0298529550893146	0.123368754489681	2
0.143093101270693	1.82254820731713	1.20694195232042	1
1.1523150883448	-0.823739167549218	-0.861697788992809	2
1.62922673087464	-0.714401197699248	-0.521031101164361	2
0.143093101270693	2.52822484061482	2.98006173058891	1
-0.832852683477934	3.23476101815324	3.25830715357962	1
0.630673409622309	1.50137985781088	1.21335053227471	1
-1.198734206753	2.86332219807987	2.6125313784307	1
0.819182448863576	2.73817784326495	2.86717068540803	1
0.333155879656939	-0.714401197699248	-0.521031101164361	2
0.691653663501485	-0.479627182580391	-0.0782010180231324	2
0.99655493289737	-0.232001302531482	0.0294282778350208	2
0.99655493289737	-0.108188362507028	0.244686869551327	2
0.453622943447341	1.29329073234386	1.20694195232042	1
1.06219573346689	-0.651627033318081	-0.772009011280834	2
-0.962914971560758	-0.526078704555747	-0.646520056222598	1
-0.040109383048636	-0.479627182580391	-0.508718201455745	2
0.414160307858045	-0.714401197699248	-0.583775578693479	2
-2.47931953821571	-0.603440122604845	-1.15449397660466	1
2.03321924884338	0.882315157688606	1.53623841984917	1
0.252151451455833	0.854952911829931	0.733858449418005	1


==> figures/review/psi_gaus_t_huber.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509


==> figures/review/psi_gaus_t_huber_tukey.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99	Tukey
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509	0
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281	0
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532	0
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999	0
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639	0
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447	0
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728	0
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808	0
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214	0
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323	0
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476	0
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603	0
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329	0
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595	0
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803	0
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483	0
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509	0
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865	0
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973	0
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603	0
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368	0
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817	0
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915	0
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552	0
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171	0
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748	0
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917	0
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182	0
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456	0
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166	0
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931	0
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863	0
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462	0
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159	0
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501	0
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149	0
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705	0
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238	0
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536	0
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105	0
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913	0
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928	0
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459	0
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531	0
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931	0
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573	0
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481	0
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137	0
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589	0
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884	0
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624	0
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693	0
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148	0
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339	0
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253	0
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113	0
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378	0
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811	0
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244	0
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482	0
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729	0
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045	0
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728	0
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148	0
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237	0
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507	0
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141	0
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347	0
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844	0
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673	0
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388	0
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958	0
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248	0
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843	0
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789	0
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925	0
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287	0
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675	0
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889	0
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819	0
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733	0
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892	0
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754	0
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235	0
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073	0
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376	0
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007	0
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693	0
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931	0
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679	0
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664	0
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906	0
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505	0
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643	0
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616	0
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801	0
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012	0
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238	0
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026	0
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596	0
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794	0
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984	0
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979	0
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135	0
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705	0
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572	0
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493	0
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955	0
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795	0
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695	0
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693	0
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853	0
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239	0
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324	0
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017	0
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431	0
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583	0
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174	0
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638	0
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623	0
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541	0
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289	0
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583	0
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703	0
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265	0
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986	0
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758	0
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808	0
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202	0
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913	0
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734	0
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278	0
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354	0
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988	0
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383	0
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125	0
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937	0
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306	0
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317	0
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041	0
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821	0
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839	0
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339	0
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895	0
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146	0
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407	0
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607	0
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994	0
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087	0
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366	0
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184	0
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449	0
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776	0
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444	0
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441	0
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029	0
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627	0
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955	0
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354	0
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795	0
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304	0
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561	0
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447	0
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353	0
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082	0
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238	0
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989	0
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015	0
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358	0
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569	0
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254	0
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437	0
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538	0
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082	0
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101	0
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986	0
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578	0
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319	0
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703	0
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031	0
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623	0
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653	0
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765	0
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666	0
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865	0
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753	0
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234	0
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104	0
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395	0
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927	0
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285	0
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477	0
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535	0
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314	0
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788	0
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512	0
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814	0
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284	0
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154	0
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641	0
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404	0
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213	0
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855	0
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691	0
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286	0
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859	0
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131	0
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721	0
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204	0
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789	0
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547	0
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566	0
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069	0
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167	9.09250023428174e-06
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824	0.000110788927127257
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372	0.000323842233545654
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585	0.000646447545801138
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033	0.00107680971998265
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882	0.00161314334195641
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415	0.002253672727366
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165	0.00299663192163219
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184	0.00384026469995318
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772	0.00478282456730436
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992	0.00582257475843843
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036	0.00695778823788544
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065	0.00818674769995266
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859	0.00950774556872479
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301	0.0109190839980636
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551	0.0124190748716084
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898	0.0140060398027756
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092	0.0156783101347591
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691	0.0174342269405299
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695	0.0192721410228364
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256	0.0211904129142042
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376	0.0231874128769364
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552	0.0252615209031132
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499	0.0274111267145922
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156	0.0296346297630083
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315	0.0319304392297735
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356	0.0342969740260775
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693	0.0367326627928867
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701	0.0392359439009455
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029	0.041805265450775
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403	0.0444390852726739
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173	0.0471358709267181
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065	0.0498940997027609
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802	0.0527122586204329
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447	0.0555888444291417
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605	0.0585223636080725
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281	0.0615113323661878
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718	0.0645542766422271
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992	0.0676497321047076
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082	0.0707962441519236
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397	0.0739923679119465
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718	0.0772366682426254
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077	0.0805277197315862
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695	0.0838641066962328
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007	0.0872444231837456
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233	0.0906672729710828
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455	0.0941312695649798
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164	0.0976350362019492
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633	0.101177205848281
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706	0.104756421200042
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903	0.108371334683078
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081	0.11202060845301
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293	0.115702914395236
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942	0.119416934124935
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953	0.123161358987059
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175	0.126934890056339
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127	0.130736238137284
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328	0.134564123764179
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536	0.138417277201087
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458	0.142294438441849
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843	0.146194357210081
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235	0.15011579295918
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273	0.154057514872316
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104	0.158018301862439
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777	0.161996942572277
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251	0.165992235374332
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142	0.170002988370886
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121	0.174028019393998
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779	0.178066156005504
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233	0.182116235497016
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195	0.186177104889926
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433	0.190247620935401
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017	0.194326650114385
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152	0.198413068637602
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405	0.202505762445551
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313	0.206603627208509
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813	0.210705568326531
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492	0.214810500929447
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059	0.218917349876866
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459	0.223025049758176
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938	0.227132544892538
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578	0.231238789328894
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138	0.235342746845962
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138	0.239443390952238
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716	0.243539704885993
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716	0.247630681615277
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716	0.251715323837919
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716	0.255792643981521
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716	0.259861664203467
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716	0.263921416390915
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716	0.267970942160802
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716	0.27200929285984
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716	0.276035529564522
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716	0.280048723081116
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716	0.284047953945666
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716	0.288032312423996
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716	0.292000898511707
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716	0.295952821934174
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716	0.299887202146554
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716	0.303803168333779
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716	0.307699859410556
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716	0.311576424021374
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716	0.315432020540496
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716	0.319265817071964
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716	0.323076991449595
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716	0.326864731236986
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716	0.33062823372751
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716	0.334366705944316
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716	0.338079364640334
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716	0.341765436298268
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716	0.345424157130599
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716	0.349054773079589
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716	0.352656539817273
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716	0.356228722745466
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716	0.359770596995759
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716	0.363281447429521
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716	0.366760568637898
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716	0.370207264941814
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716	0.373620850391969
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716	0.37700064876884
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716	0.380345993582685
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716	0.383656228073533
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716	0.386930705211197
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716	0.390168787695263
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716	0.393369847955094
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716	0.396533268149834
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716	0.3996584401684
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716	0.40274476562949
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716	0.405791655881577
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716	0.408798532002912
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716	0.411764824801523
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716	0.414689974815215
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716	0.417573432311571
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716	0.420414657287952
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716	0.423213119471495
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716	0.425968298319114
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716	0.428679683017501
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716	0.431346772483127
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716	0.433969075362236
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716	0.436546110030854
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716	0.439077404594781
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716	0.441562496889596
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716	0.444000934480654
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716	0.446392274663089
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716	0.448736084461811
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716	0.451031940631507
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716	0.453279429656643
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716	0.45547814775146
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716	0.457627700859979
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716	0.459727704655995
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716	0.461777784543084
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716	0.463777575654597
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716	0.465726722853661
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716	0.467624880733184
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716	0.469471713615849
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716	0.471266895554116
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716	0.473010110330222
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716	0.474701051456185
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716	0.476339422173794
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716	0.477924935454622
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716	0.479457314000014
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716	0.480936290241094
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716	0.482361606338766
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716	0.483733014183707
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716	0.485050275396374
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716	0.486313161327
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716	0.487521453055596
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716	0.488674941391951
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716	0.48977342687563
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716	0.490816719775975
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716	0.491804640092107
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716	0.492737017552923
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716	0.493613691617097
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716	0.494434511473082
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716	0.495199336039106
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716	0.495908033963176
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716	0.496560483623077
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716	0.497156573126368
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716	0.497696200310389
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716	0.498179272742255
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716	0.49860570771886
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716	0.498975432266872
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716	0.499288383142741
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716	0.49954450683269
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716	0.499743759552723
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716	0.499886107248618
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716	0.499971525595932
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716	0.5
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716	0.499971525595932
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716	0.499886107248618
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716	0.499743759552723
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716	0.49954450683269
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716	0.499288383142741
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716	0.498975432266872
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716	0.49860570771886
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716	0.498179272742255
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716	0.497696200310389
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716	0.497156573126368
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716	0.496560483623077
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716	0.495908033963176
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716	0.495199336039106
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716	0.494434511473082
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716	0.493613691617097
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716	0.492737017552923
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716	0.491804640092107
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716	0.490816719775975
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716	0.48977342687563
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716	0.488674941391951
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716	0.487521453055596
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716	0.486313161327
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716	0.485050275396374
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716	0.483733014183707
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716	0.482361606338766
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716	0.480936290241094
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716	0.479457314000014
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716	0.477924935454622
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716	0.476339422173794
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716	0.474701051456185
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716	0.473010110330222
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716	0.471266895554116
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716	0.469471713615849
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716	0.467624880733184
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716	0.465726722853661
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716	0.463777575654597
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716	0.461777784543084
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716	0.459727704655995
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716	0.457627700859979
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716	0.45547814775146
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716	0.453279429656643
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716	0.451031940631507
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716	0.448736084461811
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716	0.446392274663089
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716	0.444000934480654
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716	0.441562496889596
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716	0.439077404594781
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716	0.436546110030854
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716	0.433969075362236
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716	0.431346772483127
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716	0.428679683017501
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716	0.425968298319114
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716	0.423213119471495
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716	0.420414657287952
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716	0.417573432311571
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716	0.414689974815215
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716	0.411764824801523
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716	0.408798532002912
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716	0.405791655881577
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716	0.40274476562949
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716	0.3996584401684
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716	0.396533268149834
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716	0.393369847955094
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716	0.390168787695263
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716	0.386930705211197
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716	0.383656228073533
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716	0.380345993582685
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716	0.37700064876884
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716	0.373620850391969
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716	0.370207264941814
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716	0.366760568637898
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716	0.363281447429521
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716	0.359770596995759
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716	0.356228722745466
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716	0.352656539817273
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716	0.349054773079589
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716	0.345424157130599
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716	0.341765436298268
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716	0.338079364640334
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716	0.334366705944316
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716	0.33062823372751
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716	0.326864731236986
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716	0.323076991449595
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716	0.319265817071964
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716	0.315432020540496
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716	0.311576424021374
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716	0.307699859410556
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716	0.303803168333779
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716	0.299887202146554
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716	0.295952821934174
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716	0.292000898511707
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716	0.288032312423996
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716	0.284047953945666
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716	0.280048723081116
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716	0.276035529564522
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716	0.27200929285984
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716	0.267970942160802
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716	0.263921416390915
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716	0.259861664203467
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716	0.255792643981521
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716	0.251715323837919
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716	0.247630681615277
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716	0.243539704885993
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138	0.239443390952238
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138	0.235342746845962
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578	0.231238789328894
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938	0.227132544892538
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459	0.223025049758176
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059	0.218917349876866
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492	0.214810500929447
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813	0.210705568326531
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313	0.206603627208509
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405	0.202505762445551
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152	0.198413068637602
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017	0.194326650114385
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433	0.190247620935401
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195	0.186177104889926
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233	0.182116235497016
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779	0.178066156005504
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121	0.174028019393998
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142	0.170002988370886
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251	0.165992235374332
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777	0.161996942572277
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104	0.158018301862439
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273	0.154057514872316
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235	0.15011579295918
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843	0.146194357210081
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458	0.142294438441849
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536	0.138417277201087
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328	0.134564123764179
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127	0.130736238137284
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175	0.126934890056339
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953	0.123161358987059
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942	0.119416934124935
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293	0.115702914395236
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081	0.11202060845301
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903	0.108371334683078
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706	0.104756421200042
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633	0.101177205848281
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164	0.0976350362019492
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455	0.0941312695649798
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233	0.0906672729710828
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007	0.0872444231837456
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695	0.0838641066962328
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077	0.0805277197315862
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718	0.0772366682426254
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397	0.0739923679119465
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082	0.0707962441519236
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992	0.0676497321047076
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718	0.0645542766422271
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281	0.0615113323661878
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605	0.0585223636080725
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447	0.0555888444291417
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802	0.0527122586204329
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065	0.0498940997027609
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173	0.0471358709267181
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403	0.0444390852726739
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029	0.041805265450775
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701	0.0392359439009455
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693	0.0367326627928867
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356	0.0342969740260775
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315	0.0319304392297735
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156	0.0296346297630083
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499	0.0274111267145922
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552	0.0252615209031132
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376	0.0231874128769364
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256	0.0211904129142042
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695	0.0192721410228364
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691	0.0174342269405299
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092	0.0156783101347591
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898	0.0140060398027756
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551	0.0124190748716084
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301	0.0109190839980636
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859	0.00950774556872479
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065	0.00818674769995266
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036	0.00695778823788544
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992	0.00582257475843843
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772	0.00478282456730436
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184	0.00384026469995318
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165	0.00299663192163219
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415	0.002253672727366
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882	0.00161314334195641
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033	0.00107680971998265
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585	0.000646447545801138
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372	0.000323842233545654
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824	0.000110788927127257
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167	9.09250023428174e-06
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069	0
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566	0
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547	0
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789	0
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204	0
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721	0
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131	0
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859	0
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286	0
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691	0
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855	0
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213	0
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404	0
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641	0
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154	0
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284	0
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814	0
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512	0
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788	0
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314	0
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535	0
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477	0
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285	0
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927	0
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395	0
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104	0
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234	0
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753	0
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865	0
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666	0
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765	0
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653	0
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623	0
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031	0
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703	0
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319	0
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578	0
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986	0
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101	0
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082	0
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538	0
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437	0
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254	0
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569	0
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358	0
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015	0
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989	0
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238	0
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082	0
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353	0
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447	0
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561	0
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304	0
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795	0
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354	0
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955	0
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627	0
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029	0
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441	0
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444	0
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776	0
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449	0
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184	0
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366	0
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087	0
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994	0
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607	0
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407	0
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146	0
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895	0
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339	0
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839	0
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821	0
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041	0
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317	0
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306	0
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937	0
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125	0
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383	0
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988	0
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354	0
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278	0
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734	0
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913	0
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202	0
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808	0
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758	0
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986	0
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265	0
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703	0
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583	0
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289	0
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541	0
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623	0
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638	0
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174	0
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583	0
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431	0
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017	0
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324	0
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239	0
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853	0
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693	0
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695	0
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795	0
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955	0
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493	0
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572	0
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705	0
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135	0
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979	0
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984	0
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794	0
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596	0
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026	0
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238	0
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012	0
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801	0
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616	0
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643	0
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505	0
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906	0
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664	0
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679	0
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931	0
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693	0
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007	0
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376	0
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073	0
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235	0
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754	0
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892	0
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733	0
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819	0
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889	0
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675	0
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287	0
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925	0
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789	0
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843	0
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248	0
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958	0
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388	0
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673	0
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844	0
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347	0
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141	0
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507	0
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237	0
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148	0
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728	0
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045	0
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729	0
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482	0
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244	0
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811	0
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378	0
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113	0
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253	0
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339	0
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148	0
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693	0
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624	0
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884	0
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589	0
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137	0
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481	0
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573	0
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931	0
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531	0
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459	0
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928	0
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913	0
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105	0
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536	0
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238	0
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705	0
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149	0
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501	0
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159	0
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462	0
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863	0
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931	0
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166	0
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456	0
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182	0
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917	0
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748	0
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171	0
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552	0
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915	0
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817	0
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368	0
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603	0
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973	0
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865	0
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509	0
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483	0
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803	0
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595	0
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329	0
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603	0
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476	0
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323	0
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214	0
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808	0
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728	0
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447	0
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639	0
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999	0
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532	0
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281	0
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509	0


==> figures/review/runtime_r_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
2	0.699053672	0.584857244	0.584393704
4	0.693045696	0.561264628	0.560955554
6	0.678411104	0.516746284	0.516395714
8	0.674451578	0.455611102	0.455261252
10	0.830716098	0.509456562	0.509084662
14	1.1639949	0.545754036	0.54538076
18	2.022347706	0.729528138	0.729143782
22	4.75781682	0.81541894	0.815007334
24	6.664000314	0.846289268	0.845870982


==> figures/review/runtime_samples_eps_0_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
150	0.254576434	0.2180583375	0.2176873495
300	0.5498849645	0.480116997	0.4797690105
750	1.1709774165	0.998901776	0.9984520955
1500	1.8330213165	1.494836157	1.4942780855
2250	2.572711016	2.0708865245	2.0701976705
3000	3.2618731465	2.5972241065	2.596397081
4500	4.2268593005	3.239927071	3.238553134
6000	5.267563029	3.957989165	3.9562877915
9000	7.3520363835	5.395364491	5.392997031
15000	11.534153076	8.2643120525	8.260498812


==> figures/review/runtime_samples_eps_2_EM_Huber_BIC_Huber.csv <==
x	Finite	Asymptotic	Schwarz
150	0.29089156	0.24721576	0.2457869
300	0.54469526	0.47431506	0.47383822
750	1.11562078	0.94934568	0.94887648
1500	1.7873821	1.44025532	1.43964306
2250	2.4723623	1.97316412	1.9724316
3000	3.13772064	2.45748524	2.45659216
4500	4.13090524	3.16063364	3.15914834
6000	5.30819398	3.95461262	3.95276526
9000	7.755297	5.69449276	5.69177148
15000	12.1425799	8.63846416	8.63432218


==> figures/review2/pdet_over_N_BIC_Asymptotic_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.00666666666666667	0.03	0.14	0.0333333333333333	0.176666666666667
40	0.00333333333333333	0.17	0.326666666666667	0.216666666666667	0.413333333333333
65	0	0.34	0.773333333333333	0.49	0.8
80	0	0.523333333333333	0.88	0.676666666666667	0.9
100	0	0.613333333333333	0.936666666666667	0.746666666666667	0.95
150	0	0.783333333333333	0.99	0.916666666666667	0.98
200	0	0.863333333333333	0.996666666666667	0.983333333333333	1
350	0	0.943333333333333	1	0.993333333333333	1
500	0	0.986666666666667	1	1	1
750	0	0.993333333333333	1	1	1


==> figures/review2/pdet_over_N_BIC_Asymptotic_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0	0	0	0	0
10	0.02	0.0133333333333333	0.0166666666666667	0.00333333333333333	0.0266666666666667
20	0.183333333333333	0.22	0.203333333333333	0.2	0.293333333333333
40	0.593333333333333	0.63	0.636666666666667	0.67	0.713333333333333
60	0.793333333333333	0.813333333333333	0.836666666666667	0.876666666666667	0.866666666666667
80	0.88	0.933333333333333	0.95	0.933333333333333	0.94
100	0.913333333333333	0.983333333333333	0.97	0.98	0.973333333333333
150	0.96	0.98	0.98	0.99	0.99
200	0.983333333333333	1	1	1	1
350	0.99	1	1	1	1
500	0.99	1	1	1	1


==> figures/review2/pdet_over_N_BIC_Finite_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.186666666666667	0.583333333333333	0.696666666666667	0.596666666666667	0.69
40	0.04	0.6	0.73	0.643333333333333	0.816666666666667
65	0	0.456666666666667	0.803333333333333	0.546666666666667	0.826666666666667
80	0	0.486666666666667	0.87	0.646666666666667	0.94
100	0	0.533333333333333	0.936666666666667	0.713333333333333	0.95
150	0	0.67	0.98	0.89	0.993333333333333
200	0	0.79	0.996666666666667	0.966666666666667	1
350	0	0.913333333333333	1	0.993333333333333	1
500	0	0.976666666666667	1	1	1
750	0	0.993333333333333	1	1	1


==> figures/review2/pdet_over_N_BIC_Finite_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0.963333333333333	0.88	0.916666666666667	0.953333333333333	0.966666666666667
10	0.893333333333333	0.97	0.983333333333333	0.903333333333333	0.966666666666667
20	0.91	0.99	0.99	0.973333333333333	0.97
40	0.93	0.983333333333333	0.98	0.986666666666667	0.98
60	0.946666666666667	0.996666666666667	0.99	0.996666666666667	0.996666666666667
80	0.973333333333333	1	1	1	0.996666666666667
100	0.963333333333333	1	1	1	1
150	0.96	1	1	1	1
200	0.973333333333333	1	1	1	1
350	0.99	1	1	1	1
500	0.983333333333333	1	1	1	1


==> figures/review2/pdet_over_N_BIC_Schwarz_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
25	0.03	0.3	0.54	0.33	0.59
40	0.02	0.636666666666667	0.826666666666667	0.706666666666667	0.836666666666667
65	0	0.81	1	0.893333333333333	0.996666666666667
80	0	0.86	0.996666666666667	0.95	1
100	0	0.906666666666667	1	0.96	1
150	0	0.92	1	0.983333333333333	1
200	0	0.93	1	0.996666666666667	1
350	0	0.95	1	0.996666666666667	1
500	0	0.99	1	1	1
750	0	0.993333333333333	1	1	1


==> figures/review2/pdet_over_N_BIC_Schwarz_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: t, BIC: Tukey	EM: Huber, BIC: Huber	EM: Huber, BIC: Tukey
5	0.05	0.0666666666666667	0.1	0.0633333333333333	0.0866666666666667
10	0.52	0.693333333333333	0.676666666666667	0.656666666666667	0.686666666666667
20	0.916666666666667	0.97	0.973333333333333	0.976666666666667	0.976666666666667
40	0.983333333333333	0.99	0.986666666666667	0.993333333333333	0.993333333333333
60	0.98	1	0.996666666666667	1	1
80	0.996666666666667	1	0.996666666666667	1	0.996666666666667
100	1	1	1	1	1
150	1	1	1	1	1
200	1	1	1	1	1
350	1	1	1	1	1
500	1	1	1	1	1


==> figures/review2/pdet_over_N_EM_Gaus_BIC_Gaus_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.186666666666667	0.00666666666666667	0.03
40	0.04	0.00333333333333333	0.02
65	0	0	0
80	0	0	0
100	0	0	0
150	0	0	0
200	0	0	0
350	0	0	0
500	0	0	0
750	0	0	0


==> figures/review2/pdet_over_N_EM_Gaus_BIC_Gaus_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.963333333333333	0	0.05
10	0.893333333333333	0.02	0.52
20	0.91	0.183333333333333	0.916666666666667
40	0.93	0.593333333333333	0.983333333333333
60	0.946666666666667	0.793333333333333	0.98
80	0.973333333333333	0.88	0.996666666666667
100	0.963333333333333	0.913333333333333	1
150	0.96	0.96	1
200	0.973333333333333	0.983333333333333	1
350	0.99	0.99	1
500	0.983333333333333	0.99	1


==> figures/review2/pdet_over_N_EM_Huber_BIC_Huber_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.596666666666667	0.0333333333333333	0.33
40	0.643333333333333	0.216666666666667	0.706666666666667
65	0.546666666666667	0.49	0.893333333333333
80	0.646666666666667	0.676666666666667	0.95
100	0.713333333333333	0.746666666666667	0.96
150	0.89	0.916666666666667	0.983333333333333
200	0.966666666666667	0.983333333333333	0.996666666666667
350	0.993333333333333	0.993333333333333	0.996666666666667
500	1	1	1
750	1	1	1


==> figures/review2/pdet_over_N_EM_Huber_BIC_Huber_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.953333333333333	0	0.0633333333333333
10	0.903333333333333	0.00333333333333333	0.656666666666667
20	0.973333333333333	0.2	0.976666666666667
40	0.986666666666667	0.67	0.993333333333333
60	0.996666666666667	0.876666666666667	1
80	1	0.933333333333333	1
100	1	0.98	1
150	1	0.99	1
200	1	1	1
350	1	1	1
500	1	1	1


==> figures/review2/pdet_over_N_EM_Huber_BIC_Tukey_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.69	0.176666666666667	0.59
40	0.816666666666667	0.413333333333333	0.836666666666667
65	0.826666666666667	0.8	0.996666666666667
80	0.94	0.9	1
100	0.95	0.95	1
150	0.993333333333333	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1
750	1	1	1


==> figures/review2/pdet_over_N_EM_Huber_BIC_Tukey_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.966666666666667	0	0.0866666666666667
10	0.966666666666667	0.0266666666666667	0.686666666666667
20	0.97	0.293333333333333	0.976666666666667
40	0.98	0.713333333333333	0.993333333333333
60	0.996666666666667	0.866666666666667	1
80	0.996666666666667	0.94	0.996666666666667
100	1	0.973333333333333	1
150	1	0.99	1
200	1	1	1
350	1	1	1
500	1	1	1


==> figures/review2/pdet_over_N_EM_t_BIC_Tukey_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.696666666666667	0.14	0.54
40	0.73	0.326666666666667	0.826666666666667
65	0.803333333333333	0.773333333333333	1
80	0.87	0.88	0.996666666666667
100	0.936666666666667	0.936666666666667	1
150	0.98	0.99	1
200	0.996666666666667	0.996666666666667	1
350	1	1	1
500	1	1	1
750	1	1	1


==> figures/review2/pdet_over_N_EM_t_BIC_Tukey_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.916666666666667	0	0.1
10	0.983333333333333	0.0166666666666667	0.676666666666667
20	0.99	0.203333333333333	0.973333333333333
40	0.98	0.636666666666667	0.986666666666667
60	0.99	0.836666666666667	0.996666666666667
80	1	0.95	0.996666666666667
100	1	0.97	1
150	1	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1


==> figures/review2/pdet_over_N_EM_t_BIC_t_MC_300_eps_0.02.csv <==
x	Finite	Asymptotic	Schwarz
25	0.583333333333333	0.03	0.3
40	0.6	0.17	0.636666666666667
65	0.456666666666667	0.34	0.81
80	0.486666666666667	0.523333333333333	0.86
100	0.533333333333333	0.613333333333333	0.906666666666667
150	0.67	0.783333333333333	0.92
200	0.79	0.863333333333333	0.93
350	0.913333333333333	0.943333333333333	0.95
500	0.976666666666667	0.986666666666667	0.99
750	0.993333333333333	0.993333333333333	0.993333333333333


==> figures/review2/pdet_over_N_EM_t_BIC_t_MC_300_eps_0.csv <==
x	Finite	Asymptotic	Schwarz
5	0.88	0	0.0666666666666667
10	0.97	0.0133333333333333	0.693333333333333
20	0.99	0.22	0.97
40	0.983333333333333	0.63	0.99
60	0.996666666666667	0.813333333333333	1
80	1	0.933333333333333	1
100	1	0.983333333333333	1
150	1	0.98	1
200	1	1	1
350	1	1	1
500	1	1	1


==> figures/review2/pdet_over_N_all_MC_300_eps_0.02.csv <==
x	EM: Gaus, BIC: Gaus-Finite	EM: Gaus, BIC: Gaus-Asymptotic	EM: Gaus, BIC: Gaus-Schwarz	EM: t, BIC: t-Finite	EM: t, BIC: t-Asymptotic	EM: t, BIC: t-Schwarz	EM: t, BIC: Tukey-Finite	EM: t, BIC: Tukey-Asymptotic	EM: t, BIC: Tukey-Schwarz	EM: Huber, BIC: Huber-Finite	EM: Huber, BIC: Huber-Asymptotic	EM: Huber, BIC: Huber-Schwarz	EM: Huber, BIC: Tukey-Finite	EM: Huber, BIC: Tukey-Asymptotic	EM: Huber, BIC: Tukey-Schwarz
25	0.186666666666667	0.00666666666666667	0.03	0.583333333333333	0.03	0.3	0.696666666666667	0.14	0.54	0.596666666666667	0.0333333333333333	0.33	0.69	0.176666666666667	0.59
40	0.04	0.00333333333333333	0.02	0.6	0.17	0.636666666666667	0.73	0.326666666666667	0.826666666666667	0.643333333333333	0.216666666666667	0.706666666666667	0.816666666666667	0.413333333333333	0.836666666666667
65	0	0	0	0.456666666666667	0.34	0.81	0.803333333333333	0.773333333333333	1	0.546666666666667	0.49	0.893333333333333	0.826666666666667	0.8	0.996666666666667
80	0	0	0	0.486666666666667	0.523333333333333	0.86	0.87	0.88	0.996666666666667	0.646666666666667	0.676666666666667	0.95	0.94	0.9	1
100	0	0	0	0.533333333333333	0.613333333333333	0.906666666666667	0.936666666666667	0.936666666666667	1	0.713333333333333	0.746666666666667	0.96	0.95	0.95	1
150	0	0	0	0.67	0.783333333333333	0.92	0.98	0.99	1	0.89	0.916666666666667	0.983333333333333	0.993333333333333	0.98	1
200	0	0	0	0.79	0.863333333333333	0.93	0.996666666666667	0.996666666666667	1	0.966666666666667	0.983333333333333	0.996666666666667	1	1	1
350	0	0	0	0.913333333333333	0.943333333333333	0.95	1	1	1	0.993333333333333	0.993333333333333	0.996666666666667	1	1	1
500	0	0	0	0.976666666666667	0.986666666666667	0.99	1	1	1	1	1	1	1	1	1
750	0	0	0	0.993333333333333	0.993333333333333	0.993333333333333	1	1	1	1	1	1	1	1	1


==> figures/review2/pdet_over_N_all_MC_300_eps_0.csv <==
x	EM: Gaus, BIC: Gaus-Finite	EM: Gaus, BIC: Gaus-Asymptotic	EM: Gaus, BIC: Gaus-Schwarz	EM: t, BIC: t-Finite	EM: t, BIC: t-Asymptotic	EM: t, BIC: t-Schwarz	EM: t, BIC: Tukey-Finite	EM: t, BIC: Tukey-Asymptotic	EM: t, BIC: Tukey-Schwarz	EM: Huber, BIC: Huber-Finite	EM: Huber, BIC: Huber-Asymptotic	EM: Huber, BIC: Huber-Schwarz	EM: Huber, BIC: Tukey-Finite	EM: Huber, BIC: Tukey-Asymptotic	EM: Huber, BIC: Tukey-Schwarz
5	0.963333333333333	0	0.05	0.88	0	0.0666666666666667	0.916666666666667	0	0.1	0.953333333333333	0	0.0633333333333333	0.966666666666667	0	0.0866666666666667
10	0.893333333333333	0.02	0.52	0.97	0.0133333333333333	0.693333333333333	0.983333333333333	0.0166666666666667	0.676666666666667	0.903333333333333	0.00333333333333333	0.656666666666667	0.966666666666667	0.0266666666666667	0.686666666666667
20	0.91	0.183333333333333	0.916666666666667	0.99	0.22	0.97	0.99	0.203333333333333	0.973333333333333	0.973333333333333	0.2	0.976666666666667	0.97	0.293333333333333	0.976666666666667
40	0.93	0.593333333333333	0.983333333333333	0.983333333333333	0.63	0.99	0.98	0.636666666666667	0.986666666666667	0.986666666666667	0.67	0.993333333333333	0.98	0.713333333333333	0.993333333333333
60	0.946666666666667	0.793333333333333	0.98	0.996666666666667	0.813333333333333	1	0.99	0.836666666666667	0.996666666666667	0.996666666666667	0.876666666666667	1	0.996666666666667	0.866666666666667	1
80	0.973333333333333	0.88	0.996666666666667	1	0.933333333333333	1	1	0.95	0.996666666666667	1	0.933333333333333	1	0.996666666666667	0.94	0.996666666666667
100	0.963333333333333	0.913333333333333	1	1	0.983333333333333	1	1	0.97	1	1	0.98	1	1	0.973333333333333	1
150	0.96	0.96	1	1	0.98	1	1	0.98	1	1	0.99	1	1	0.99	1
200	0.973333333333333	0.983333333333333	1	1	1	1	1	1	1	1	1	1	1	1	1
350	0.99	0.99	1	1	1	1	1	1	1	1	1	1	1	1	1
500	0.983333333333333	0.99	1	1	1	1	1	1	1	1	1	1	1	1	1

